First results of sub-arcsecond scale objects identified with ASKAP using interplanetary scintillation

We present a catalogue of 131 compact $(\lesssim 0.1 \,arcsec)$ sources detected at 823 MHz via their Interplanetary Scintillation (IPS). These measurements were made with the ASKAP telescope, across its full field of view of 35 square degrees, utilising all 36 Phased Array Feed (PAF) beams. To bypass ASKAP's standard correlator's minimum integration limit of 10 s, we used the CRAFT data capture system (CRACO), with visibilities sampled every 110 ms. Here we present the data processing steps, the sources detected, and their IPS-inferred properties. ASKAP IPS cleanly separates two populations: compact hot spots embedded in extended lobes and IPS-unresolved sources which are AGN or CSO sources associated with the galactic nucleus. We also compare these results with the results from observations of IPS at 162 MHz with the Murchison Widefield Array, providing the spectra of compact components between 162 MHz and 888 MHz. These measurements further re-enforce the dominance of peaked-spectrum SEDs in the compact-source population at frequencies below 1 GHz. This pilot study using test data is a pathfinder for a more comprehensive ASKAP IPS survey which is underway.

==> SourceFiles/anc/cat_ASKAP_IPS_823MHz_20260403_submitted.csv <==
RACS-low_name,RA,Dec,S_888,err_S_888,SN_std,SN_var,Sol_el,NSI_ASKAP,err_NSI_ASKAP,ul_NSI_ASKAP,GLEAM_name,S_162,NSI_162,err_NSI_162,ul_NSI_162,alpha_compact
J212424.0-204706,321.100242,-20.785213,37.4,0.4,5.85,,6.71,,,0.82,J212423-204710,180.0,,,0.00,
J212432.1-203836,321.133754,-20.643433,116.8,0.4,12.59,,6.66,,,0.40,J212432-203834,476.6,,,0.09,
J212545.7-211406,321.440688,-21.235206,40.7,0.3,7.42,,7.23,,,0.65,J212545-211407,135.0,,,0.40,
J212624.8-214943,321.603659,-21.82869,164.0,0.3,22.52,,7.71,,,0.30,J212624-214942,840.9,0.33,0.02,,
J212641.5-220728,321.672972,-22.1246,44.8,0.4,5.52,,7.94,,,1.43,J212641-220726,246.9,0.68,0.05,,
J212648.4-202025,321.701889,-20.34052,59.6,0.3,8.52,,6.97,,,0.45,J212648-202024,237.3,,,0.25,
J212658.4-195715,321.74339,-19.954235,48.4,0.3,6.58,,6.83,,,0.78,J212657-195713,77.6,,,0.50,
J212708.0-204105,321.783572,-20.68474,154.7,0.4,24.89,56.39,7.20,0.88,0.07,,,,,,,
J212719.5-195353,321.831645,-19.898178,40.6,0.4,6.12,,6.89,,,0.84,J212719-195358,888.1,,,0.00,
J212720.3-211004,321.834981,-21.167881,40.6,0.3,7.12,,7.50,,,0.64,J212720-211004,356.0,0.20,0.04,,
J212730.3-211753,321.876543,-21.298258,28.3,0.4,5.76,,7.60,,,0.85,,,,,,
J212739.1-184403,321.913103,-18.734181,138.6,0.4,7.38,,6.57,,,0.69,J212739-184359,600.0,0.40,0.03,,
J212757.8-191858,321.990948,-19.316121,158.2,0.4,17.15,,6.81,,,0.28,J212758-191851,609.6,0.30,0.02,,
J212759.8-213351,321.999428,-21.56429,205.2,0.3,42.61,40.22,7.85,0.53,0.06,,J212759-213351,415.3,0.61,0.04,,-0.49
J212800.1-191645,322.00074,-19.279395,45.9,0.4,6.26,,6.81,,,0.76,,,,,,
J212800.5-204156,322.00232,-20.699102,77.9,0.5,15.25,,7.39,,,0.27,J212800-204156,603.8,,,0.00,
J212805.5-232944,322.022934,-23.495761,1093.7,1.0,49.36,48.18,9.10,0.98,0.06,,J212805-232944,3228.9,1.04,0.06,,-0.67
J212809.6-185419,322.040115,-18.905469,125.0,0.5,10.81,,6.73,,,0.46,J212809-185421,800.9,,,0.01,
J212814.6-212050,322.061167,-21.347329,36.7,0.3,7.77,,7.77,,,0.65,J212814-212053,165.3,,,0.29,
J212817.3-200525,322.072379,-20.090467,20.8,0.4,5.50,,7.17,,,0.91,,,,,,
J212822.0-201029,322.09168,-20.174736,36.5,0.4,6.36,,7.22,,,0.72,,,,,,
J212822.9-235635,322.09573,-23.94321,141.4,0.4,6.25,,9.47,,,2.70,J212822-235634,565.6,0.36,0.02,,
J212839.9-194152,322.166449,-19.698052,101.3,0.4,20.20,,7.10,,,0.24,J212840-194153,251.8,,,0.00,
J212846.6-213654,322.194217,-21.615018,51.3,0.3,13.61,,8.02,,,0.46,J212846-213655,373.5,,,0.00,
J212849.8-203216,322.207535,-20.538045,19.0,0.4,5.64,,7.49,,,0.71,,,,,,
J212850.1-212123,322.208977,-21.356477,66.6,0.4,15.91,,7.89,,,0.33,J212850-212122,331.8,0.24,0.05,,
J212857.5-224244,322.239795,-22.712374,232.8,0.5,26.86,,8.72,,,0.30,J212857-224243,1036.5,0.38,0.02,,
J212902.3-184556,322.259881,-18.765686,75.9,0.4,6.08,,6.90,,,0.92,J212902-184558,354.7,0.24,0.04,,
J212914.5-221039,322.310728,-22.177703,36.3,0.4,6.91,,8.44,,,0.76,J212914-221042,124.0,,,0.24,
J212921.4-182123,322.339179,-18.356435,1333.2,0.8,64.97,121.65,6.89,0.71,0.03,,J212921-182125,799.0,0.73,0.05,,0.29
J212933.2-183849,322.388345,-18.647063,135.5,0.4,17.30,,6.99,,,0.35,J212933-183850,1040.1,,,0.00,
J212936.6-211138,322.402584,-21.193979,206.0,0.5,46.40,,7.96,,,0.10,J212937-211145,766.5,,,0.06,
J212937.1-224828,322.404881,-22.807968,769.2,0.9,106.69,13.00,8.90,0.13,0.09,,J212937-224828,4685.7,0.17,0.01,,-1.24
J212938.2-233250,322.409431,-23.547465,48.3,0.4,6.81,,9.39,,,2.13,J212938-233250,278.7,,,0.13,
J212940.0-221545,322.416701,-22.262694,17.2,0.4,6.32,,8.57,,,0.91,,,,,,
J212940.2-230942,322.41784,-23.16168,64.6,0.5,6.78,,9.14,,,1.03,J212939-230940,109.1,0.70,0.18,,
J212955.6-223731,322.481962,-22.625294,26.8,0.6,5.70,,8.84,,,1.14,,,,,,
J212957.0-211843,322.487577,-21.31208,131.6,0.6,19.44,,8.09,,,0.30,J212956-211846,1044.9,,,0.05,
J213001.4-212537,322.50586,-21.427071,36.6,0.5,12.32,,8.16,,,0.45,,,,,,
J213003.4-212335,322.514559,-21.393322,56.9,0.5,16.21,,8.15,,,0.34,,,,,,
J213003.8-195224,322.515862,-19.873526,8.5,0.5,5.88,,7.47,,,0.86,,,,,,
J213015.2-233318,322.563381,-23.555004,41.2,0.3,5.49,,9.50,,,2.43,,,,,,
J213027.3-190121,322.613852,-19.022618,31.7,0.4,6.59,,7.29,,,0.86,J213026-190126,114.6,,,0.43,
J213038.1-230518,322.65906,-23.088545,50.5,0.4,10.11,,9.26,,,0.83,J213038-230517,202.9,0.50,0.09,,
J213053.2-195735,322.721741,-19.959993,28.3,0.5,8.25,,7.68,,,0.61,J213053-195736,131.9,,,0.30,
J213059.9-190637,322.749845,-19.110307,319.7,0.5,64.54,14.10,7.43,0.15,0.07,,J213059-190638,1110.4,0.32,0.02,,-1.16
J213101.4-203656,322.756002,-20.615579,2973.5,2.0,377.68,250.54,7.98,0.32,0.01,,J213101-203658,11409.8,0.47,0.03,,-1.02
J213118.2-182422,322.825966,-18.406244,64.3,0.4,6.68,,7.35,,,0.74,J213118-182419,345.8,,,0.03,
J213128.4-213555,322.868539,-21.598793,17.6,0.4,5.57,,8.54,,,1.04,J213128-213556,203.0,,,0.06,
J213134.5-212000,322.8939,-21.333434,30.2,0.6,9.33,8.23,8.43,0.75,0.25,,J213133-211951,98.0,0.85,0.15,,-0.77
J213136.6-210947,322.902863,-21.163274,23.6,0.8,7.64,,8.35,,,0.62,J213136-210948,128.6,,,0.26,
J213141.8-223539,322.92443,-22.5943,57.9,0.4,12.52,,9.14,,,0.45,J213141-223539,310.0,,,0.00,
J213144.6-174033,322.935851,-17.676019,201.0,0.4,7.46,,7.36,,,0.77,J213144-174036,747.9,0.36,0.02,,
J213146.0-221832,322.942052,-22.309166,21.4,0.4,7.01,,8.98,,,1.26,,,,,,
J213153.3-221102,322.972376,-22.184104,150.4,0.4,51.72,,8.94,,,0.18,J213153-221102,450.5,0.15,0.04,,
J213154.3-230827,322.976505,-23.140914,153.6,0.4,43.72,,9.52,,,0.27,J213154-230827,574.9,0.20,0.02,,
J213159.5-201249,322.997941,-20.21386,19.6,0.5,5.82,,8.02,,,0.78,,,,,,
J213205.5-230302,323.023163,-23.050614,48.8,0.4,10.28,,9.49,,,0.94,,,,,,
J213210.0-222936,323.041731,-22.493387,139.6,0.4,43.81,,9.17,,,0.17,J213209-222937,543.6,,,0.00,
J213214.4-203552,323.060289,-20.59788,20.7,0.6,6.02,,8.22,,,0.84,,,,,,
J213218.8-213318,323.078346,-21.55523,35.2,0.6,9.01,,8.69,,,0.59,J213219-213320,202.3,,,0.18,
J213220.9-200343,323.087248,-20.062062,23.6,0.4,6.67,,8.04,,,0.69,,,,,,
J213223.7-230537,323.098985,-23.093807,15.4,0.4,6.30,,9.57,,,2.02,,,,,,
J213236.6-222229,323.15286,-22.374862,69.2,0.3,27.93,8.69,9.19,0.43,0.15,,J213236-222229,289.0,0.38,0.04,,-0.76
J213241.0-240345,323.171008,-24.06265,47.3,0.3,6.07,,10.25,,,2.76,J213243-240348,117.3,1.03,0.14,,
J213242.7-233452,323.178236,-23.581169,49.4,0.3,11.35,,9.94,,,0.99,J213242-233454,273.4,0.29,0.06,,
J213250.4-230232,323.210089,-23.042455,252.8,0.6,65.90,,9.62,,,0.11,J213250-230232,1355.5,,,0.00,
J213251.7-222651,323.215521,-22.447701,16.6,0.4,6.59,,9.27,,,1.39,,,,,,
J213253.7-201920,323.223918,-20.322488,18.1,0.5,5.90,,8.25,,,0.77,,,,,,
J213254.3-210942,323.226367,-21.161672,57.6,0.7,8.90,5.64,8.61,0.64,0.29,,J213254-210943,211.9,0.37,0.06,,-0.44
J213255.5-215510,323.231278,-21.919477,34.7,0.4,16.64,,9.00,,,0.55,,,,,,
J213301.2-192652,323.255051,-19.447892,57.9,0.4,18.99,,7.99,,,0.27,J213301-192654,256.1,,,0.00,
J213306.8-223850,323.278403,-22.647337,26.0,0.3,9.19,10.09,9.44,1.35,0.30,,,,,,,
J213310.3-230316,323.293054,-23.054591,26.4,0.5,6.70,,9.69,,,1.06,,,,,,
J213312.1-221925,323.300444,-22.323775,6.7,0.4,5.98,,9.27,,,1.69,,,,,,
J213313.9-215402,323.308118,-21.900614,41.2,0.4,12.97,5.02,9.05,0.53,0.24,,J213314-215405,119.1,0.95,0.15,,-0.97
J213319.8-224421,323.332683,-22.739322,123.0,0.4,34.83,73.00,9.53,1.29,0.08,,J213319-224423,72.6,1.11,0.13,,0.40
J213320.2-181051,323.334515,-18.181087,105.6,0.4,8.50,9.45,7.79,0.86,0.24,,J213320-181050,174.5,0.65,0.09,,-0.13
J213322.2-205625,323.342629,-20.940432,37.3,0.5,10.70,,8.61,,,0.57,J213322-205626,246.6,,,0.00,
J213323.8-223257,323.34931,-22.549279,19.8,0.4,9.00,,9.43,,,1.11,,,,,,
J213330.5-202608,323.377104,-20.435617,14.6,0.5,5.36,,8.44,,,1.02,,,,,,
J213331.7-223105,323.382177,-22.518246,14.7,0.3,6.12,,9.44,,,1.63,,,,,,
J213334.2-213818,323.392862,-21.638441,271.7,0.5,80.54,75.95,8.98,0.70,0.04,,J213334-213819,474.2,0.89,0.05,,-0.47
J213335.6-193432,323.398406,-19.575754,14.8,0.4,6.13,,8.15,,,0.84,,,,,,
J213337.3-220532,323.40575,-22.092326,17.0,0.5,6.44,,9.23,,,1.37,,,,,,
J213339.0-234916,323.412796,-23.821358,198.8,0.4,45.27,,10.26,,,0.29,J213339-234919,645.3,0.38,0.02,,
J213339.2-233349,323.413748,-23.563709,16.0,0.3,7.12,,10.09,,,1.87,J213339-233344,90.4,,,0.00,
J213339.6-191404,323.415305,-19.234578,20.3,0.4,6.30,,8.07,,,0.93,,,,,,
J213344.0-174208,323.43351,-17.702477,103.2,0.5,8.49,,7.84,,,0.63,J213343-174209,447.1,0.13,0.04,,
J213348.0-222952,323.450329,-22.49778,9.9,0.4,7.12,,9.48,,,1.34,,,,,,
J213349.0-221442,323.454501,-22.245215,137.0,0.4,64.73,,9.34,,,0.15,J213349-221442,538.2,,,0.00,
J213349.3-172859,323.455717,-17.483304,95.4,0.5,6.78,,7.85,,,0.94,J213349-172859,430.1,0.34,0.03,,
J213350.0-215607,323.45871,-21.93532,32.3,0.5,14.16,,9.19,,,0.65,J213349-215606,128.0,,,0.00,
J213350.2-175249,323.459423,-17.880536,163.3,0.4,15.12,,7.87,,,0.35,J213350-175250,1295.6,0.06,0.01,,
J213352.6-192705,323.469249,-19.451406,29.1,0.4,8.31,,8.18,,,0.60,J213352-192708,127.2,,,0.25,
J213352.8-223116,323.470376,-22.521311,11.4,0.3,7.52,,9.51,,,1.27,,,,,,
J213400.2-224255,323.501007,-22.715412,25.7,0.3,11.56,6.84,9.64,0.99,0.27,,,,,,,
J213406.2-223946,323.526144,-22.662795,14.7,0.4,5.66,,9.63,,,1.76,,,,,,
J213407.7-232027,323.532473,-23.34096,23.3,0.3,6.88,,10.04,,,1.75,J213408-232032,118.0,,,0.00,
J213409.2-200840,323.53843,-20.144485,29.8,0.4,7.17,,8.46,,,0.71,J213409-200845,90.8,0.83,0.12,,
J213411.6-173542,323.548689,-17.595065,323.2,0.6,22.15,22.56,7.94,0.66,0.10,,J213411-173543,1011.2,0.94,0.06,,-0.87
J213412.7-224025,323.553308,-22.67365,23.1,0.3,12.57,,9.66,,,0.82,J213411-224012,103.9,,,0.00,
J213415.4-191225,323.564477,-19.207004,13.3,0.4,6.61,,8.20,,,0.82,,,,,,
J213417.0-221308,323.571006,-22.218961,37.7,0.4,15.62,,9.42,,,0.54,J213416-221308,146.7,,,0.15,
J213417.1-204414,323.571338,-20.737426,17.9,0.5,8.38,,8.71,,,0.77,,,,,,
J213418.7-212949,323.577937,-21.49718,36.3,0.5,11.77,10.41,9.06,0.82,0.23,,,,,,,
J213429.3-244308,323.62245,-24.719154,241.0,0.4,25.34,,11.00,,,0.89,J213429-244310,1009.5,0.25,0.02,,
J213430.1-213032,323.625506,-21.509152,17.7,0.5,7.83,,9.11,,,0.80,0.0,,,,,
J213437.6-235535,323.656723,-23.926639,533.2,0.7,113.29,87.28,10.50,0.84,0.04,,J213437-235538,1470.5,0.85,0.05,,-0.61
J213438.2-202303,323.659323,-20.384353,23.2,0.4,5.47,,8.65,,,1.56,,,,,,
J213440.0-203049,323.66683,-20.513662,17.7,0.5,6.34,,8.71,,,1.19,,,,,,
J213450.8-232621,323.71206,-23.439424,23.7,0.4,9.47,,10.23,,,1.45,,,,,,
J213454.5-225526,323.727461,-22.923985,39.1,0.3,21.80,,9.94,,,0.56,J213454-225529,353.6,,,0.08,
J213455.6-250002,323.731967,-25.000815,39.5,0.3,5.86,,11.27,,,3.89,J213455-250006,164.7,,,0.00,
J213506.6-194943,323.777883,-19.828675,28.2,0.4,8.43,,8.57,,,0.67,J213506-194949,98.4,,,0.00,
J213511.9-234540,323.799898,-23.761269,12.6,0.4,6.03,,10.49,,,2.57,,,,,,
J213512.9-184737,323.803864,-18.793768,43.4,0.4,9.92,,8.33,,,0.52,J213512-184732,190.3,0.57,0.07,,
J213516.1-193157,323.817465,-19.532609,61.1,0.4,19.42,,8.52,,,0.27,J213516-193157,336.7,,,0.12,
J213516.8-173429,323.820021,-17.574727,1142.8,0.9,104.13,38.90,8.20,0.20,0.04,,J213516-173429,4856.1,0.31,0.02,,-1.10
J213522.1-195220,323.842119,-19.872324,44.0,0.5,10.77,,8.64,,,0.52,J213522-195224,197.8,,,0.08,
J213525.5-220916,323.856575,-22.154597,10.7,0.3,6.12,,9.62,,,1.62,,,,,,
J213527.6-200947,323.865059,-20.163096,68.2,0.5,17.36,,8.76,,,0.49,J213527-200949,498.9,,,0.02,
J213529.5-231550,323.873321,-23.263945,14.9,0.4,7.27,,10.24,,,1.48,,,,,,
J213534.2-182218,323.892743,-18.37194,221.9,0.6,8.18,,8.35,,,0.64,J213533-182220,2000.7,,,0.03,
J213535.2-204545,323.896863,-20.76259,36.2,0.5,10.75,6.33,9.01,0.93,0.30,,,,,,,
J213539.8-200016,323.916195,-20.004637,37.8,0.5,11.42,7.39,8.75,0.63,0.23,,,,,,,
J213551.3-173710,323.963947,-17.619564,63.2,0.7,8.29,5.42,8.33,0.74,0.29,,,,,,,
J213552.7-213336,323.969646,-21.560042,16.0,0.5,5.72,,9.41,,,1.58,,,,,,
J213553.8-191437,323.974445,-19.243802,16.3,0.5,5.79,,8.59,,,1.02,,,,,,
J213555.2-210543,323.980001,-21.095286,12.8,0.6,6.02,,9.21,,,1.18,,,,,,
J213558.7-193714,323.994937,-19.620805,36.5,0.5,13.71,,8.70,,,0.41,J213558-193708,107.5,0.68,0.18,,
J213600.4-191828,324.001673,-19.30799,25.6,0.4,6.43,,8.63,,,0.88,0.0,,,,,
J213601.6-221009,324.006864,-22.169339,35.4,0.3,14.43,,9.74,,,0.74,J213601-221008,104.3,,,0.00,
J213606.0-203442,324.025407,-20.578455,36.2,0.8,7.68,,9.04,,,1.28,J213606-203441,129.3,,,0.23,
J213616.0-190217,324.066762,-19.038266,26.3,0.4,6.47,,8.62,,,0.98,,,,,,
J213619.0-214814,324.079171,-21.803975,13.3,0.5,6.64,,9.62,,,1.51,,,,,,
J213628.0-221725,324.117062,-22.290409,26.0,0.3,11.70,5.43,9.89,1.03,0.29,,,,,,,
J213628.1-212511,324.117155,-21.419898,14.6,0.5,5.95,,9.47,,,1.38,,,,,,
J213628.1-230529,324.117481,-23.091422,35.5,0.3,20.82,9.47,10.32,0.97,0.19,,,,,,,
J213631.2-220443,324.130334,-22.078843,99.3,0.4,47.86,,9.79,,,0.23,J213631-220445,540.9,,,0.12,
J213633.0-193236,324.137848,-19.543459,55.6,0.5,13.06,,8.81,,,0.43,J213633-193236,217.2,,,0.24,
J213634.9-205014,324.145642,-20.837252,38.8,0.8,10.88,,9.25,,,0.84,J213635-205030,329.3,,,0.12,
J213638.7-232303,324.161537,-23.384341,11.9,0.3,5.86,,10.53,,,2.42,,,,,,
J213640.0-233954,324.167016,-23.66501,12.7,0.3,7.37,,10.70,,,1.95,,,,,,
J213641.4-182414,324.172683,-18.403985,85.6,0.5,20.74,,8.61,,,0.25,J213641-182413,675.8,,,0.07,
J213644.4-215548,324.185062,-21.930013,8.9,0.4,5.63,,9.76,,,1.79,,,,,,
J213647.8-224421,324.199307,-22.73931,4.7,0.3,5.74,,10.19,,,2.32,,,,,,
J213649.3-244812,324.20562,-24.803335,42.6,0.3,5.92,,11.45,,,3.11,,,,,,
J213649.5-184930,324.206304,-18.825015,3.5,0.5,5.80,,8.71,,,0.93,,,,,,
J213650.1-220906,324.209121,-22.1519,16.9,0.4,8.33,,9.90,,,1.73,,,,,,
J213655.1-233419,324.229982,-23.572048,15.9,0.3,8.30,,10.69,,,1.67,,,,,,
J213656.0-163730,324.233704,-16.625202,367.6,0.5,10.64,8.35,8.59,0.81,0.23,,J213655-163729,1016.5,0.95,0.06,,-0.69
J213656.1-214444,324.234076,-21.745819,11.6,0.4,5.48,,9.72,,,1.65,,,,,,
J213659.2-210733,324.247016,-21.126102,106.9,0.7,30.55,,9.45,,,0.25,J213659-210737,435.5,,,0.00,
J213700.3-224847,324.251592,-22.813091,80.3,0.3,46.76,31.48,10.27,0.93,0.09,,,,,,,
J213700.8-233729,324.253383,-23.624803,35.9,0.3,13.85,,10.74,,,0.98,,,,,,
J213701.1-244248,324.254811,-24.713597,72.1,0.3,14.14,,11.42,,,1.31,J213701-244250,203.5,,,0.16,
J213702.0-231103,324.258703,-23.184435,16.2,0.3,8.72,,10.48,,,1.52,,,,,,
J213704.3-251813,324.268029,-25.303784,212.3,0.4,19.42,,11.83,,,1.27,J213704-251814,451.0,0.68,0.04,,
J213708.3-221637,324.284805,-22.277041,40.7,0.4,22.60,,10.02,,,0.68,J213708-221639,197.8,,,0.00,
J213714.1-225010,324.30896,-22.836336,11.5,0.4,8.15,,10.33,,,1.66,,,,,,
J213725.3-213814,324.355635,-21.63737,21.6,0.6,7.13,,9.77,,,1.92,,,,,,
J213728.8-190353,324.37024,-19.064782,46.1,0.7,12.80,,8.91,,,0.54,J213729-190349,251.4,,,0.00,
J213729.4-195327,324.37281,-19.89097,239.2,0.5,74.70,9.83,9.12,0.17,0.14,,J213729-195327,975.6,0.13,0.01,,-0.69
J213731.7-184045,324.382284,-18.679313,42.0,0.9,7.96,,8.85,,,0.58,J213732-184049,215.5,,,0.41,
J213733.2-214759,324.38861,-21.799782,22.1,0.5,9.47,,9.87,,,0.96,,,,,,
J213733.4-240240,324.389481,-24.044519,21.8,0.3,8.64,,11.09,,,2.07,J213733-240245,76.0,,,0.00,
J213736.1-235239,324.400572,-23.877599,25.3,0.3,10.79,,11.00,,,1.51,J213736-235242,168.4,,,0.00,
J213737.7-231330,324.407094,-23.225179,10.1,0.3,6.66,,10.62,,,1.94,,,,,,
J213738.3-175346,324.409787,-17.896336,33.5,0.5,7.08,,8.77,,,0.79,J213738-175339,112.9,,,0.00,
J213740.6-232152,324.419212,-23.36472,26.2,0.3,14.14,,10.71,,,1.01,,,,,,
J213741.6-174516,324.423437,-17.754516,106.2,0.5,14.31,10.18,8.78,0.70,0.19,,J213741-174515,364.9,0.86,0.05,,-0.85
J213743.1-212410,324.429965,-21.402949,74.4,0.7,22.96,,9.72,,,0.33,J213743-212411,263.7,,,0.20,
J213746.6-173236,324.44432,-17.543409,35.8,0.6,6.66,,8.79,,,1.01,,,,,,
J213749.7-213023,324.457108,-21.506477,23.2,0.6,7.21,,9.80,,,1.01,J213749-213025,153.5,0.59,0.09,,
J213749.9-204232,324.458263,-20.709059,5076.3,3.5,552.18,194.26,9.47,0.59,0.01,,J213750-204234,11559.0,0.91,0.05,,-0.73
J213750.6-244614,324.460898,-24.770809,23.6,0.3,5.94,,11.60,,,3.30,,,,,,
J213750.9-233311,324.462324,-23.553182,34.3,0.3,19.07,,10.85,,,0.74,J213751-233332,116.2,,,0.00,
J213751.0-233548,324.462775,-23.596906,17.7,0.3,7.82,,10.88,,,1.82,,,,,,
J213755.6-181246,324.481672,-18.212963,44.0,0.7,6.21,,8.88,,,0.89,J213755-181242,182.9,,,0.22,
J213801.0-253148,324.504382,-25.530162,801.8,0.5,61.81,12.19,12.14,0.83,0.16,,J213801-253150,2214.9,0.65,0.04,,-0.45
J213801.3-181631,324.505548,-18.275512,102.8,0.7,17.47,,8.90,,,0.34,J213801-181628,256.8,,,0.16,
J213801.4-194857,324.505898,-19.815976,33.5,0.5,12.02,,9.22,,,0.70,J213801-194901,150.0,,,0.26,
J213802.1-221823,324.508853,-22.306561,169.6,0.4,98.22,9.22,10.21,0.21,0.14,,J213802-221825,824.6,0.20,0.01,,-0.90
J213805.0-184330,324.521035,-18.725081,1894.2,1.2,351.16,125.04,8.99,0.14,0.02,,J213805-184328,7470.8,0.14,0.01,,-0.80
J213813.3-235938,324.555425,-23.994086,12.5,0.3,8.78,,11.18,,,1.95,,,,,,
J213814.5-244651,324.560659,-24.78102,29.5,0.4,7.44,,11.68,,,2.58,J213814-244707,152.7,0.45,0.12,,
J213816.7-230414,324.569709,-23.070611,9.5,0.4,6.06,,10.66,,,2.21,,,,,,
J213817.2-212933,324.571675,-21.492542,19.6,0.8,7.21,,9.89,,,1.92,,,,,,
J213817.6-232959,324.573602,-23.499976,7.3,0.3,5.31,,10.90,,,2.93,,,,,,
J213822.2-203643,324.592689,-20.611988,35.4,1.4,5.44,,9.55,,,1.71,J213822-203644,110.2,,,0.34,
J213825.4-230233,324.606129,-23.042564,6.5,0.4,5.68,,10.67,,,2.48,,,,,,
J213827.0-224722,324.612704,-22.789506,41.9,0.3,30.66,,10.54,,,0.52,J213826-224724,288.3,,,0.00,
J213827.5-172730,324.614996,-17.458338,115.1,0.5,11.41,,8.95,,,0.66,J213828-172727,482.1,,,0.10,
J213827.5-230634,324.614718,-23.109656,71.1,0.3,18.81,6.28,10.71,1.17,0.24,,J213827-230641,137.5,,,0.21,
J213828.9-223314,324.620454,-22.553895,21.0,0.3,16.42,,10.43,,,0.99,J213828-223317,80.6,,,0.00,
J213828.9-234559,324.620664,-23.766391,39.8,0.3,19.08,,11.09,,,0.87,J213828-234602,131.2,0.73,0.16,,
J213829.1-201025,324.621388,-20.173685,27.4,0.6,9.83,,9.43,,,0.88,J213828-201019,192.0,,,0.32,
J213830.6-205022,324.62788,-20.839507,120.6,1.7,17.25,6.32,9.67,0.67,0.31,,J213830-205023,396.1,0.78,0.06,,-0.79
J213832.6-195659,324.636248,-19.949857,21.2,0.5,5.58,,9.38,,,1.59,,,,,,
J213834.4-243319,324.643502,-24.555376,34.8,0.4,10.24,,11.59,,,1.89,J213834-243321,166.2,0.76,0.07,,
J213837.1-243954,324.65472,-24.665006,394.6,0.4,135.97,100.39,11.67,1.14,0.04,,,,,,,
J213838.3-175040,324.659658,-17.844705,578.8,0.6,79.52,76.05,9.01,0.57,0.04,,J213838-175039,1382.9,0.62,0.04,,-0.56
J213840.5-191503,324.668955,-19.250983,15.1,0.6,5.25,,9.23,,,1.28,,,,,,
J213841.9-181045,324.674769,-18.179252,2353.6,1.2,293.25,256.11,9.05,0.57,0.01,,J213841-181043,3017.8,0.80,0.05,,-0.34
J213842.0-200117,324.675319,-20.021552,37.1,0.6,8.85,,9.43,,,1.07,J213842-200118,113.8,,,0.23,
J213843.6-234022,324.681924,-23.672939,9.7,0.3,6.42,,11.08,,,2.70,,,,,,
J213844.5-170320,324.685692,-17.055693,85.8,0.5,6.73,,9.01,,,1.30,J213844-170318,465.5,0.54,0.04,,
J213844.8-245714,324.686808,-24.953992,29.1,0.4,7.36,,11.88,,,2.79,J213844-245709,82.8,,,0.36,
J213845.1-180714,324.688168,-18.120628,162.7,1.0,17.64,,9.06,,,0.39,J213845-180711,344.1,0.38,0.03,,
J213847.4-184931,324.697736,-18.825485,388.9,0.7,76.27,131.11,9.17,0.80,0.04,,J213847-184930,149.4,1.01,0.12,,0.42
J213848.7-235253,324.703057,-23.881634,24.9,0.3,14.15,,11.22,,,1.41,,,,,,
J213850.9-220754,324.712395,-22.131944,18.7,0.3,13.13,,10.29,,,1.14,,,,,,
J213852.0-223854,324.716753,-22.648581,2.8,0.3,5.73,,10.55,,,2.89,,,,,,
J213855.4-202556,324.730897,-20.432235,76.6,0.5,18.47,,9.61,,,0.49,J213855-202557,288.8,,,0.16,
J213857.0-195725,324.737765,-19.957044,219.2,0.6,59.26,57.48,9.47,0.87,0.06,,J213857-195726,662.6,0.84,0.05,,-0.63
J213858.2-191909,324.74267,-19.319389,14.7,0.6,6.41,,9.31,,,0.85,J213900-191919,126.1,,,0.32,
J213902.3-224732,324.759716,-22.792402,7.1,0.4,6.70,,10.66,,,2.60,,,,,,
J213902.9-181210,324.762098,-18.203011,55.9,0.8,7.85,,9.14,,,0.81,J213902-181210,301.2,0.31,0.04,,
J213903.2-231729,324.763421,-23.291642,15.0,0.3,11.23,,10.93,,,1.46,,,,,,
J213903.4-252445,324.764355,-25.412525,132.3,0.4,16.60,,12.23,,,1.64,J213903-252447,497.0,,,0.10,
J213904.5-192302,324.76879,-19.384118,28.1,0.6,7.52,,9.35,,,0.76,J213904-192258,210.6,,,0.00,
J213907.4-235246,324.78122,-23.879633,25.9,0.3,15.43,,11.28,,,1.10,J213907-235250,111.1,,,0.00,
J213908.0-215513,324.783624,-21.920531,8.8,0.4,6.57,,10.25,,,2.19,,,,,,
J213908.3-205951,324.784899,-20.997748,19.5,0.9,7.14,,9.86,,,1.28,,,,,,
J213908.5-245718,324.785738,-24.955083,226.0,0.5,50.98,11.02,11.94,0.64,0.17,,J213908-245721,693.6,0.47,0.03,,-0.47
J213909.6-212845,324.790369,-21.479312,12.4,0.8,5.78,,10.06,,,1.42,,,,,,
J213910.4-223947,324.793539,-22.663296,14.7,0.3,14.31,,10.62,,,1.19,J213910-223937,101.2,,,0.00,
J213913.1-230234,324.804675,-23.042981,55.6,0.3,34.11,,10.83,,,0.45,J213913-230231,135.1,,,0.00,
J213913.1-245414,324.804976,-24.904024,697.9,0.5,162.31,18.35,11.93,0.27,0.11,,J213913-245418,2129.6,0.22,0.01,,-0.54
J213914.6-221310,324.811219,-22.219504,63.8,0.3,37.11,12.93,10.41,0.73,0.14,,,,,,,
J213917.1-244024,324.821532,-24.67346,10.7,0.4,6.59,,11.79,,,2.96,,,,,,
J213917.3-233206,324.822242,-23.535273,31.6,0.3,16.52,,11.11,,,1.09,,,,,,
J213918.3-240231,324.826494,-24.042107,16.9,0.3,8.67,,11.41,,,1.98,,,,,,
J213919.8-240133,324.832604,-24.025998,9.9,0.3,5.32,,11.40,,,3.24,,,,,,
J213924.2-244511,324.851048,-24.753316,15.4,0.5,5.43,,11.86,,,3.63,,,,,,
J213924.5-185633,324.852119,-18.942734,27.1,0.7,5.84,,9.33,,,0.91,J213924-185630,153.2,,,0.27,
J213924.5-255643,324.852211,-25.945518,888.6,0.7,55.53,10.23,12.65,0.88,0.19,,J213924-255645,5787.2,0.42,0.03,,-0.67
J213924.7-200359,324.852949,-20.066533,34.4,0.5,7.80,,9.61,,,1.09,0.0,,,,,
J213926.4-172352,324.860129,-17.397855,234.8,0.4,38.44,47.99,9.18,0.91,0.07,,J213926-172353,210.7,0.95,0.07,,0.03
J213929.1-213158,324.871402,-21.532872,21.0,0.8,10.63,,10.15,,,1.34,,,,,,
J213930.2-241206,324.876079,-24.201673,13.7,0.3,6.61,,11.53,,,2.67,,,,,,
J213934.2-182225,324.892875,-18.37365,31.7,0.6,6.28,,9.28,,,1.04,,,,,,
J213934.3-260338,324.893096,-26.060727,201.9,0.6,10.94,,12.75,,,3.04,J213934-260340,1297.3,,,0.05,
J213935.4-250610,324.897687,-25.102915,127.0,0.4,26.42,,12.12,,,0.91,J213935-250608,359.4,0.29,0.03,,
J213935.9-233157,324.899766,-23.53255,9.4,0.3,7.07,,11.17,,,2.08,,,,,,
J213937.8-193021,324.907859,-19.505864,41.4,0.7,15.53,,9.51,,,0.41,J213937-193021,290.9,,,0.00,
J213939.0-230159,324.912799,-23.0332,11.1,0.3,6.52,,10.91,,,2.47,,,,,,
J213939.5-183810,324.914888,-18.636148,796.2,0.8,142.44,51.72,9.34,0.19,0.04,,J213939-183809,1869.5,0.20,0.01,,-0.52
J213940.4-224025,324.918357,-22.673766,20.0,0.3,13.38,,10.73,,,1.25,,,,,,
J213940.8-193251,324.920249,-19.547674,28.2,0.7,12.84,,9.52,,,0.51,,,,,,
J213944.6-191225,324.936151,-19.207174,70.0,0.6,19.02,24.09,9.46,0.76,0.15,,J213944-191227,164.9,0.77,0.09,,-0.51
J213945.0-250114,324.93767,-25.0208,197.0,0.5,44.38,,12.09,,,0.49,J213945-250118,559.7,0.19,0.02,,
J213946.2-221053,324.94252,-22.181564,7.2,0.4,5.26,,10.50,,,2.91,,,,,,
J213947.5-220619,324.948105,-22.105343,30.5,0.4,24.90,,10.47,,,0.59,J213947-220621,224.2,,,0.00,
J213948.3-234648,324.951638,-23.780105,7.9,0.3,7.00,,11.35,,,2.00,,,,,,
J213950.9-191630,324.96239,-19.275152,173.9,0.6,32.94,7.13,9.50,0.27,0.18,,J213950-191629,904.1,0.08,0.02,,-0.23
J213953.6-221825,324.973734,-22.307074,14.2,0.3,12.68,,10.59,,,1.15,,,,,,
J213956.4-220352,324.985119,-22.064664,11.5,0.5,5.74,,10.48,,,2.63,,,,,,
J213957.7-212034,324.99066,-21.342938,165.0,0.8,48.32,6.21,10.17,0.22,0.21,,J213957-212034,814.7,0.27,0.02,,-1.08
J213958.2-195443,324.992716,-19.912086,37.0,0.5,8.98,9.54,9.69,1.06,0.32,,J213958-195438,96.3,0.87,0.17,,-0.45
J213959.0-241834,324.9962,-24.309615,107.4,0.4,62.54,,11.69,,,0.30,J213959-241838,718.4,,,0.00,
J213959.8-215454,324.999493,-21.915046,9.2,0.6,7.12,,10.42,,,2.17,,,,,,
J213959.9-213919,324.999914,-21.655413,18.7,0.6,12.28,,10.31,,,1.31,J213959-213924,92.1,,,0.38,
J214001.7-211632,325.007149,-21.275809,39.9,0.7,12.05,,10.16,,,1.12,J214001-211630,135.2,,,0.00,
J214003.1-222528,325.01299,-22.424551,17.9,0.3,10.93,,10.67,,,1.29,,,,,,
J214004.9-240914,325.02056,-24.154027,82.1,0.3,40.95,,11.62,,,0.39,J214004-240915,252.8,,,0.00,
J214010.7-161628,325.044656,-16.274532,566.1,0.8,27.90,,9.40,,,0.34,J214010-161626,5210.4,0.09,0.01,,
J214011.4-220505,325.047879,-22.08474,17.7,0.5,15.20,,10.54,,,1.05,,,,,,
J214011.6-182529,325.048503,-18.424837,187.4,0.6,38.17,7.26,9.44,0.23,0.16,,J214011-182528,903.6,0.38,0.02,,-1.21
J214014.6-221736,325.060989,-22.293585,6.8,0.3,6.78,,10.65,,,2.12,,,,,,
J214017.6-235003,325.073745,-23.834185,12.8,0.4,6.71,,11.47,,,1.91,,,,,,
J214019.8-191201,325.08281,-19.200446,114.8,0.6,33.43,,9.60,,,0.17,J214019-191202,523.4,,,0.10,
J214022.3-210911,325.093229,-21.153243,69.8,0.7,19.55,,10.19,,,0.55,J214022-210910,330.4,,,0.13,
J214023.4-223229,325.097668,-22.541596,9.3,0.3,7.05,,10.80,,,2.04,,,,,,
J214023.7-194453,325.099061,-19.748269,12.7,0.5,5.42,,9.74,,,1.38,,,,,,
J214024.1-234412,325.100469,-23.736669,35.5,0.3,18.91,,11.44,,,0.68,J214024-234359,179.6,,,0.00,
J214024.5-234239,325.102265,-23.711049,10.0,0.3,6.39,,11.42,,,2.04,,,,,,
J214024.7-224633,325.103268,-22.775983,10.6,0.3,9.76,,10.92,,,1.69,,,,,,
J214027.3-180904,325.113779,-18.151279,40.7,0.6,6.98,,9.46,,,0.82,J214027-180900,165.9,,,0.00,
J214030.4-250327,325.126784,-25.057766,21.4,0.4,6.03,,12.25,,,3.98,,,,,,
J214032.5-211559,325.135587,-21.266663,250.3,0.7,93.70,15.42,10.27,0.24,0.10,,J214032-211600,1208.8,0.23,0.01,,-0.90
J214032.6-213956,325.135991,-21.665589,125.6,0.5,74.28,53.05,10.43,1.05,0.06,,J214032-213958,201.1,0.94,0.06,,-0.21
J214036.3-260220,325.151557,-26.039121,163.4,0.3,11.32,,12.91,,,3.09,J214036-260223,667.8,0.51,0.03,,
J214042.6-251211,325.177686,-25.203239,20.5,0.4,6.51,,12.38,,,3.80,,,,,,
J214044.1-231156,325.184112,-23.199021,9.5,0.3,6.93,,11.20,,,2.63,,,,,,
J214044.5-202444,325.185441,-20.412359,34.0,0.5,11.41,,10.01,,,0.88,J214044-202445,147.0,0.65,0.16,,
J214046.8-192357,325.195243,-19.399238,90.0,0.5,26.45,42.25,9.74,0.94,0.11,,,,,,,
J214046.9-254330,325.195663,-25.725062,122.4,0.3,15.32,,12.73,,,2.03,J214046-254331,330.2,,,0.00,
J214047.1-195749,325.196455,-19.963612,43.5,0.5,14.53,,9.88,,,0.75,J214046-195751,140.2,0.73,0.10,,
J214047.8-205035,325.199463,-20.843293,15.2,0.5,6.07,,10.17,,,1.72,,,,,,
J214057.6-191159,325.240125,-19.199903,21.5,0.6,7.53,,9.74,,,0.85,,,,,,
J214057.6-205111,325.240135,-20.853199,19.4,0.5,6.27,,10.20,,,1.14,0.0,,,,,
J214057.8-233605,325.240918,-23.601447,18.5,0.3,9.89,,11.47,,,1.97,,,,,,
J214100.9-244642,325.253955,-24.778424,76.0,0.3,27.89,,12.16,,,0.82,J214100-244645,347.6,,,0.00,
J214106.1-225805,325.275764,-22.96831,16.0,0.3,9.92,,11.16,,,1.74,,,,,,
J214108.3-212900,325.284746,-21.483529,10.6,0.5,5.68,,10.48,,,2.21,,,,,,
J214112.5-215615,325.302446,-21.937671,30.9,0.4,20.45,,10.69,,,0.78,,,,,,
J214113.2-242712,325.305297,-24.453462,21.9,0.3,10.50,,12.01,,,2.06,,,,,,
J214113.5-242051,325.306302,-24.347697,13.7,0.3,6.48,,11.94,,,2.74,,,,,,
J214116.1-184229,325.317132,-18.708312,37.8,0.6,10.56,,9.72,,,0.76,J214116-184229,143.1,,,0.00,
J214116.9-222212,325.320577,-22.370009,8.0,0.3,6.00,,10.90,,,2.09,,,,,,
J214118.3-201423,325.326657,-20.23988,115.8,0.6,6.34,,10.08,,,2.01,J214118-201420,642.2,,,0.04,
J214118.3-214814,325.326665,-21.804051,13.3,0.4,8.70,,10.65,,,1.72,,,,,,
J214118.6-185859,325.327624,-18.983245,30.0,0.5,9.57,8.60,9.78,0.88,0.31,,,,,,,
J214119.6-194649,325.331889,-19.780332,21.6,0.5,7.37,,9.96,,,1.49,,,,,,
J214119.6-204102,325.331842,-20.684099,182.8,0.6,63.30,,10.23,,,0.18,J214119-204101,564.0,0.14,0.02,,
J214120.0-233356,325.333573,-23.565676,15.3,0.3,8.66,,11.52,,,2.25,,,,,,
J214125.3-184728,325.355611,-18.791308,25.8,0.5,6.52,,9.78,,,1.34,,,,,,
J214126.8-241813,325.36188,-24.303865,33.1,0.3,16.04,,11.96,,,1.07,J214126-241817,208.5,0.60,0.06,,
J214127.1-250139,325.363291,-25.027711,11.2,0.3,5.48,,12.40,,,4.26,J214127-250125,110.9,,,0.41,
J214127.2-205143,325.363604,-20.8621,101.7,0.6,32.17,,10.31,,,0.36,J214127-205142,327.7,0.30,0.04,,
J214127.5-172504,325.364828,-17.417795,39.2,0.5,7.68,,9.66,,,1.07,,,,,,
J214127.6-245555,325.365168,-24.932163,37.3,0.4,14.15,,12.34,,,1.54,J214127-245557,169.1,,,0.00,
J214132.1-230213,325.384129,-23.037204,117.7,0.3,72.06,5.19,11.28,0.25,0.22,,J214131-230215,478.9,0.25,0.02,,-0.81
J214132.2-184524,325.384179,-18.756715,34.0,0.6,9.99,,9.80,,,0.88,J214132-184522,147.7,,,0.00,
J214132.9-251754,325.387154,-25.298385,67.2,0.3,16.87,,12.58,,,1.62,J214132-251754,183.7,0.71,0.09,,
J214133.7-214411,325.390524,-21.736505,8.4,0.4,5.23,,10.68,,,2.78,,,,,,
J214137.4-230634,325.406088,-23.109659,50.7,0.3,32.65,,11.33,,,0.53,J214137-230638,154.5,0.39,0.09,,
J214139.2-225806,325.41338,-22.968587,16.1,0.3,10.93,,11.26,,,1.62,,,,,,
J214140.0-192301,325.41708,-19.383624,19.7,0.5,7.06,,9.94,,,1.83,,,,,,
J214143.3-241841,325.430809,-24.311393,7.8,0.3,5.51,,12.01,,,3.61,,,,,,
J214144.5-202626,325.435655,-20.440619,22.6,0.5,7.65,,10.24,,,1.43,,,,,,
J214144.8-191754,325.436915,-19.298462,22.4,0.5,8.00,,9.94,,,0.90,,,,,,
J214146.1-240439,325.442134,-24.077622,12.8,0.3,8.22,,11.88,,,2.07,,,,,,
J214149.8-242528,325.457694,-24.424461,23.4,0.3,10.22,,12.10,,,2.06,J214149-242531,137.5,,,0.28,
J214150.7-201534,325.461379,-20.259652,96.6,0.5,42.81,,10.21,,,0.26,J214150-201533,421.7,,,0.16,
J214150.8-205026,325.461742,-20.840767,17.7,0.6,8.25,,10.39,,,1.49,,,,,,
J214152.8-221349,325.47021,-22.230338,11.2,0.3,7.67,,10.96,,,1.98,,,,,,
J214154.5-201837,325.477475,-20.310343,52.8,0.5,23.37,19.40,10.24,1.08,0.15,,J214155-201842,118.6,0.93,0.09,,-0.38
J214157.4-231902,325.489562,-23.317272,26.1,0.3,17.20,,11.50,,,1.00,,,,,,
J214157.8-234017,325.491065,-23.671624,7.3,0.3,6.80,,11.69,,,3.04,,,,,,
J214158.4-194454,325.493341,-19.748524,39.2,0.4,17.90,12.88,10.10,1.04,0.19,,,,,,,
J214159.8-254757,325.499304,-25.799395,213.4,0.3,34.33,,12.99,,,1.00,J214159-254800,1043.8,0.13,0.01,,
J214201.0-173343,325.504454,-17.56202,43.1,0.5,8.27,,9.80,,,0.96,J214201-173340,236.4,,,0.18,
J214201.7-191401,325.507319,-19.233788,352.3,0.5,112.49,158.70,10.00,0.84,0.03,,J214201-191359,560.1,0.84,0.05,,-0.27
J214202.0-235053,325.508631,-23.848058,14.2,0.2,8.04,,11.81,,,2.85,,,,,,
J214204.1-201954,325.517405,-20.331896,14.9,0.5,7.70,,10.28,,,1.48,,,,,,
J214204.5-232919,325.519116,-23.488684,265.9,0.3,167.41,6.68,11.62,0.13,0.20,,J214204-232920,1084.7,0.14,0.01,,-0.86
J214207.2-222356,325.530076,-22.398889,56.0,0.3,37.89,,11.08,,,0.37,J214207-222351,107.2,,,0.58,
J214207.5-200418,325.531372,-20.071821,33.7,0.5,15.32,,10.22,,,0.72,,,,,,
J214209.1-231418,325.538003,-23.23841,9.7,0.3,7.04,,11.50,,,2.57,,,,,,
J214210.1-202023,325.542091,-20.339995,23.7,0.5,11.82,,10.30,,,0.96,,,,,,
J214210.3-154000,325.543109,-15.666773,304.1,0.8,6.45,,9.95,,,1.37,J214210-154000,1096.8,0.08,0.01,,
J214210.4-240844,325.543412,-24.145663,13.0,0.3,7.10,,12.00,,,2.56,,,,,,
J214211.8-190259,325.549262,-19.049914,29.0,0.5,11.81,,10.00,,,0.82,J214211-190300,204.4,,,0.00,
J214212.9-180743,325.553896,-18.128764,192.9,0.6,41.41,,9.88,,,0.17,J214213-180742,795.3,0.21,0.02,,
J214213.0-233603,325.554404,-23.600871,13.1,0.3,8.48,,11.71,,,2.39,,,,,,
J214213.7-244958,325.557377,-24.83305,23.9,0.3,8.43,,12.41,,,2.69,J214213-244959,112.1,,,0.00,
J214215.8-255126,325.566127,-25.857245,86.2,0.3,10.01,,13.06,,,3.34,0.0,,,,,
J214216.1-200602,325.567127,-20.100611,11.9,0.5,6.05,,10.26,,,1.84,,,,,,
J214216.1-210444,325.567475,-21.079131,13.4,0.6,6.64,,10.57,,,1.86,,,,,,
J214217.0-212517,325.571193,-21.421632,32.6,0.6,26.34,,10.70,,,0.54,J214217-212517,226.2,,,0.00,
J214217.0-214925,325.571068,-21.823755,8.5,0.4,8.80,,10.87,,,1.83,,,,,,
J214217.3-211013,325.572313,-21.17033,29.2,0.5,9.87,,10.61,,,1.96,J214217-211008,294.5,,,0.16,
J214217.7-261859,325.574163,-26.316448,131.2,0.3,7.64,,13.37,,,4.70,J214217-261900,584.7,0.13,0.03,,
J214220.4-250054,325.585062,-25.015095,10.0,0.3,6.31,,12.55,,,3.95,,,,,,
J214221.6-244314,325.590325,-24.720647,48.2,0.3,21.73,,12.37,,,1.03,,,,,,
J214226.0-183138,325.608678,-18.52739,28.1,0.5,7.75,,9.98,,,1.09,,,,,,
J214226.7-214141,325.611253,-21.694988,48.1,0.4,30.43,,10.85,,,0.45,J214226-214139,220.7,,,0.31,
J214229.1-234219,325.621591,-23.705489,14.3,0.3,8.46,,11.81,,,2.46,,,,,,
J214229.6-212007,325.623712,-21.335521,46.5,0.6,27.22,,10.72,,,0.51,J214230-212034,215.0,,,0.03,
J214230.8-244438,325.628434,-24.744064,221.2,0.3,111.98,38.13,12.41,0.73,0.08,,J214230-244436,471.4,0.13,0.04,,0.56
J214231.8-212115,325.632734,-21.354381,7.8,0.6,6.27,,10.73,,,2.22,,,,,,
J214233.3-241231,325.638763,-24.208714,220.3,0.3,114.65,,12.11,,,0.16,J214233-241233,1030.9,,,0.05,
J214235.0-223700,325.645907,-22.616827,7.2,0.3,6.14,,11.28,,,2.78,,,,,,
J214236.2-172950,325.650943,-17.497332,39.4,0.6,8.57,,9.93,,,0.97,J214236-172944,246.8,,,0.20,
J214236.6-243959,325.652761,-24.666458,13.3,0.3,6.85,,12.38,,,3.17,,,,,,
J214236.9-180620,325.653883,-18.105705,160.9,0.5,32.50,5.31,9.97,0.21,0.20,,J214236-180618,787.8,0.22,0.02,,-0.98
J214239.4-161055,325.664467,-16.181994,67.1,0.5,6.23,,10.00,,,1.85,J214239-161052,329.9,,,0.00,
J214239.4-222211,325.664522,-22.369889,57.9,0.3,40.22,,11.18,,,0.39,J214239-222214,188.5,,,0.08,
J214239.7-232618,325.665773,-23.438448,53.2,0.3,37.36,,11.70,,,0.52,J214239-232620,250.2,,,0.13,
J214241.9-230337,325.674633,-23.060547,171.6,0.3,104.72,72.74,11.52,1.00,0.05,,J214242-230338,299.9,0.78,0.05,,-0.18
J214242.0-214514,325.675203,-21.754145,11.6,0.4,6.07,,10.92,,,2.78,,,,,,
J214243.6-214815,325.682017,-21.804371,6.0,0.3,6.40,,10.95,,,2.68,,,,,,
J214245.4-250705,325.689284,-25.118231,23.3,0.3,7.37,,12.69,,,3.65,,,,,,
J214246.8-223058,325.695174,-22.51633,12.1,0.3,6.50,,11.27,,,2.58,,,,,,
J214247.3-235013,325.697294,-23.837119,31.7,0.3,17.62,,11.95,,,0.98,,,,,,
J214250.0-195153,325.708564,-19.864793,46.5,0.5,22.65,11.70,10.32,0.79,0.18,,J214249-195149,184.1,0.81,0.06,,-0.82
J214254.4-241044,325.726732,-24.179133,7.6,0.3,6.49,,12.16,,,2.78,,,,,,
J214256.1-222651,325.734154,-22.44772,6.7,0.3,6.10,,11.27,,,2.93,,,,,,
J214258.4-205431,325.743545,-20.908679,14.8,0.5,6.22,,10.66,,,2.07,,,,,,
J214259.2-192705,325.746799,-19.451534,45.8,0.4,17.68,,10.26,,,0.71,J214259-192704,137.5,,,0.29,
J214259.9-184114,325.749824,-18.687476,101.9,0.6,45.64,,10.13,,,0.18,J214259-184114,906.0,,,0.00,
J214304.1-241644,325.767259,-24.279138,10.9,0.3,6.08,,12.25,,,2.91,,,,,,
J214304.2-164147,325.767726,-16.696639,250.0,0.6,24.70,23.18,10.06,0.76,0.13,,J214304-164137,254.0,0.73,0.07,,0.02
J214305.0-254942,325.770865,-25.828509,128.6,0.3,16.81,,13.19,,,2.06,J214305-254947,167.0,0.71,0.10,,
J214305.7-234010,325.773823,-23.669504,7.7,0.3,5.75,,11.91,,,3.52,,,,,,
J214306.1-211450,325.775672,-21.247438,20.2,0.5,13.95,,10.82,,,1.01,,,,,,
J214307.4-183553,325.78102,-18.598324,533.8,0.6,167.47,54.96,10.15,0.23,0.04,,J214307-183554,1736.5,0.38,0.02,,-0.98
J214308.7-230437,325.786633,-23.077144,15.8,0.3,11.60,,11.62,,,1.45,,,,,,
J214309.5-173236,325.78982,-17.543478,27.4,0.6,5.91,,10.07,,,1.44,J214308-173226,137.9,,,0.00,
J214310.2-203938,325.792748,-20.660709,14.6,0.5,9.79,,10.63,,,1.28,J214310-203934,107.0,,,0.00,
J214310.6-212743,325.794192,-21.462219,8.4,0.4,5.80,,10.91,,,2.25,,,,,,
J214310.8-200230,325.795255,-20.04168,18.2,0.5,8.71,,10.45,,,1.26,,,,,,
J214311.8-201703,325.799574,-20.2843,9.9,0.5,5.37,,10.52,,,2.21,,,,,,
J214312.3-183721,325.801473,-18.622654,16.4,0.6,6.86,,10.17,,,1.18,,,,,,
J214312.3-230529,325.801579,-23.091581,27.2,0.3,19.07,,11.64,,,0.87,J214314-230512,164.4,,,0.23,
J214314.2-235615,325.809239,-23.937518,10.4,0.3,6.03,,12.09,,,3.11,,,,,,
J214317.0-230842,325.820962,-23.145149,51.7,0.3,36.80,,11.68,,,0.44,J214316-230840,216.1,0.39,0.05,,
J214318.0-230514,325.825285,-23.087434,17.9,0.4,13.27,,11.65,,,1.25,,,,,,
J214319.0-200905,325.829252,-20.151439,8.0,0.5,5.70,,10.51,,,1.97,,,,,,
J214320.4-230316,325.835005,-23.054681,7.9,0.4,6.19,,11.65,,,2.73,,,,,,
J214320.9-175339,325.83747,-17.894259,76.8,0.5,15.65,15.76,10.13,1.05,0.20,,,,,,,
J214321.0-205752,325.837652,-20.964657,13.5,0.6,6.93,,10.77,,,3.00,,,,,,
J214321.4-253909,325.839215,-25.652665,112.1,0.3,22.35,,13.12,,,1.41,J214321-253913,427.1,,,0.13,
J214321.7-214801,325.840478,-21.800385,46.8,0.4,37.91,,11.08,,,0.36,J214321-214800,375.8,,,0.16,
J214321.7-232914,325.840588,-23.487337,20.2,0.3,13.96,,11.87,,,1.46,,,,,,
J214325.3-195757,325.855807,-19.965864,18.0,0.5,8.50,,10.49,,,1.25,,,,,,
J214327.9-194531,325.866314,-19.758662,19.7,0.5,8.32,,10.44,,,1.38,,,,,,
J214329.1-181100,325.871374,-18.183392,1104.4,0.7,256.20,68.63,10.19,0.15,0.04,,J214329-181057,5402.5,0.29,0.02,,-1.30
J214330.7-250831,325.877978,-25.142046,30.7,0.3,14.85,,12.83,,,1.76,J214330-250831,149.4,,,0.23,
J214331.2-232214,325.880189,-23.370719,11.1,0.4,9.39,,11.84,,,1.96,,,,,,
J214331.2-233340,325.880286,-23.561118,22.7,0.3,17.12,,11.94,,,1.23,,,,,,
J214334.9-203009,325.895453,-20.502698,12.9,0.5,6.53,,10.67,,,1.81,,,,,,
J214336.4-223636,325.901918,-22.610232,11.6,0.3,8.86,,11.49,,,2.07,,,,,,
J214338.9-202634,325.912096,-20.442799,27.3,0.6,12.41,6.13,10.67,1.02,0.31,,,,,,,
J214338.9-252103,325.91231,-25.350913,12.8,0.4,5.46,,12.99,,,5.10,J214338-252111,89.4,,,0.00,
J214339.4-205128,325.914202,-20.858023,19.4,0.6,8.68,,10.80,,,2.24,,,,,,
J214340.5-261944,325.918841,-26.329043,82.6,0.3,6.43,,13.62,,,6.24,J214340-261947,389.7,,,0.00,
J214340.7-203407,325.919606,-20.568739,35.0,0.5,17.20,,10.71,,,0.71,J214340-203354,146.3,,,0.40,
J214341.4-173705,325.92277,-17.618244,70.4,0.5,11.90,5.41,10.20,0.80,0.30,,J214341-173700,216.5,0.58,0.05,,-0.48
J214343.3-223302,325.930634,-22.550655,8.4,0.3,6.40,,11.48,,,3.05,,,,,,
J214344.1-232212,325.933881,-23.370138,16.2,0.3,11.56,,11.88,,,1.60,,,,,,
J214349.7-183154,325.957303,-18.531858,24.6,0.6,8.36,,10.31,,,1.02,,,,,,
J214349.8-222757,325.957521,-22.46586,10.0,0.3,6.97,,11.47,,,2.61,,,,,,
J214349.9-171818,325.958034,-17.305141,29.9,0.5,7.76,,10.23,,,1.18,,,,,,
J214351.7-231635,325.965529,-23.276624,9.1,0.3,6.01,,11.85,,,2.87,,,,,,
J214355.8-201756,325.982907,-20.298975,40.4,0.5,19.63,13.65,10.69,1.02,0.19,,,,,,,
J214356.6-170309,325.98601,-17.052729,38.7,0.6,9.84,,10.25,,,0.98,J214356-170305,108.0,,,0.00,
J214359.0-222856,325.995858,-22.482268,8.0,0.3,5.60,,11.50,,,3.18,,,,,,
J214400.0-193337,326.000361,-19.560415,10.2,0.5,5.52,,10.52,,,1.86,,,,,,
J214402.0-192444,326.008667,-19.412286,27.9,0.5,10.89,,10.49,,,1.12,,,,,,
J214402.0-200233,326.008371,-20.042768,11.0,0.6,5.64,,10.64,,,1.76,,,,,,
J214403.1-221742,326.013107,-22.295104,47.7,0.3,29.84,6.20,11.44,0.72,0.23,,,,,,,
J214404.1-232207,326.017424,-23.368687,29.3,0.4,27.22,,11.94,,,0.68,J214404-232208,285.9,,,0.16,
J214404.6-240155,326.019378,-24.032049,7.6,0.3,5.74,,12.30,,,3.31,,,,,,
J214406.2-202444,326.025916,-20.412323,46.9,0.6,25.20,,10.76,,,0.45,J214406-202445,219.8,,,0.00,
J214407.3-231213,326.030672,-23.203633,7.2,0.3,5.70,,11.87,,,2.80,,,,,,
J214408.8-244240,326.036783,-24.711146,163.7,0.3,72.05,,12.69,,,0.27,J214408-244244,574.9,,,0.04,
J214409.6-195600,326.040327,-19.933403,32.2,0.7,16.67,6.34,10.65,0.71,0.26,,J214409-195558,151.0,,,0.34,
J214410.3-242838,326.043272,-24.477452,38.8,0.3,16.82,,12.56,,,1.04,J214410-242840,101.9,,,0.38,
J214410.6-243351,326.0443,-24.564345,35.4,0.3,18.64,,12.61,,,0.97,J214410-243353,204.1,,,0.26,
J214416.4-224221,326.068589,-22.706001,15.5,0.3,14.87,,11.67,,,1.17,,,,,,
J214417.8-174436,326.074445,-17.743567,17.8,0.5,5.21,,10.35,,,1.54,,,,,,
J214418.0-240500,326.07529,-24.083594,30.0,0.3,9.90,,12.37,,,1.91,,,,,,
J214418.0-244848,326.075276,-24.813377,14.8,0.3,8.08,,12.78,,,2.60,,,,,,
J214418.9-181837,326.078949,-18.310485,45.0,0.5,17.68,,10.40,,,0.44,J214419-181834,424.5,,,0.08,
J214420.3-172202,326.08488,-17.367228,131.9,0.5,26.54,10.57,10.35,0.52,0.17,,J214420-172154,283.9,0.51,0.04,,-0.43
J214420.6-214011,326.085891,-21.669734,8.5,0.4,8.04,,11.24,,,2.66,,,,,,
J214420.8-210849,326.086731,-21.14713,19.0,0.6,15.98,,11.05,,,0.93,J214420-210848,130.9,,,0.00,
J214420.8-235427,326.087026,-23.907596,9.2,0.3,6.48,,12.28,,,3.38,,,,,,
J214422.1-242618,326.092112,-24.438364,30.6,0.3,14.35,,12.58,,,1.25,J214422-242612,73.7,,,0.32,
J214422.9-205741,326.095824,-20.961471,53.9,0.6,35.51,5.90,10.99,0.68,0.22,,J214423-205742,175.9,0.82,0.08,,-0.81
J214425.6-235309,326.106751,-23.886083,5.2,0.3,6.87,,12.28,,,3.16,,,,,,
J214425.7-201046,326.107498,-20.179477,30.0,0.6,16.49,,10.77,,,0.63,J214425-201042,109.0,,,0.00,
J214427.7-224737,326.115637,-22.793712,6.4,0.3,6.20,,11.74,,,2.69,,,,,,
J214429.0-204124,326.121034,-20.690118,30.2,0.5,19.20,,10.93,,,1.00,J214428-204124,231.4,,,0.27,
J214430.2-175759,326.126181,-17.966427,42.9,0.6,9.06,,10.41,,,0.82,J214430-175752,222.0,,,0.16,
J214430.7-232113,326.128302,-23.353655,41.7,0.3,34.74,,12.03,,,0.55,J214430-232113,154.9,,,0.00,
J214431.7-240210,326.132174,-24.036154,245.5,0.4,137.65,8.95,12.38,0.20,0.19,,J214431-240211,694.5,0.26,0.02,,-0.77
J214432.0-205756,326.133356,-20.965654,7.3,0.6,6.75,,11.03,,,3.28,,,,,,
J214433.8-195129,326.141079,-19.858293,16.1,0.6,8.03,,10.72,,,1.34,,,,,,
J214436.3-183650,326.151383,-18.614158,64.2,0.5,23.16,18.79,10.50,0.90,0.16,,,,,,,
J214438.8-202910,326.161667,-20.486122,15.5,0.5,8.87,,10.90,,,2.31,,,,,,
J214439.4-234120,326.164317,-23.68904,50.1,0.3,31.03,,12.23,,,0.66,J214439-234118,134.9,,,0.42,
J214440.6-200335,326.16945,-20.059819,10.6,0.8,6.19,,10.79,,,1.65,,,,,,
J214441.9-181803,326.174671,-18.301035,33.8,0.4,12.11,,10.48,,,0.73,,,,,,
J214442.2-220005,326.176031,-22.001468,9.7,0.4,7.40,,11.45,,,2.29,,,,,,
J214442.7-232532,326.177949,-23.425663,4.4,0.3,5.75,,12.10,,,3.37,,,,,,
J214442.8-190027,326.178496,-19.007511,20.0,0.5,9.55,,10.58,,,1.25,,,,,,
J214443.9-225345,326.183297,-22.895886,144.8,0.3,106.37,81.13,11.85,1.05,0.05,,J214443-225345,244.5,0.80,0.06,,-0.15
J214444.9-185620,326.187307,-18.939031,28.1,0.5,13.91,,10.58,,,0.81,,,,,,
J214446.4-255442,326.193432,-25.911934,105.3,0.3,13.50,,13.53,,,2.74,J214446-255449,496.5,0.17,0.03,,
J214447.1-173509,326.196606,-17.586066,29.1,0.5,5.96,,10.46,,,1.50,J214447-173504,135.6,,,0.00,
J214447.2-223935,326.196891,-22.659862,10.6,0.3,6.63,,11.75,,,2.80,,,,,,
J214449.1-221552,326.204797,-22.264564,197.0,0.4,127.22,33.86,11.58,0.49,0.08,,J214449-221552,660.9,0.68,0.04,,-0.90
J214450.3-205006,326.209768,-20.835232,55.6,0.6,39.66,,11.05,,,0.50,J214449-205003,166.5,,,0.40,
J214450.6-234825,326.210901,-23.807137,9.2,0.3,6.21,,12.32,,,3.47,,,,,,
J214450.8-204654,326.211789,-20.781909,10.5,0.6,7.69,,11.04,,,2.41,,,,,,
J214451.6-183340,326.215391,-18.561211,6.1,0.5,6.40,,10.55,,,1.51,,,,,,
J214453.4-185728,326.222567,-18.957925,47.0,0.5,23.98,,10.61,,,0.47,J214451-185704,190.3,,,0.00,
J214453.5-224152,326.222946,-22.697897,11.4,0.3,7.61,,11.79,,,2.40,,,,,,
J214456.0-182636,326.233457,-18.443575,31.2,0.5,11.56,,10.55,,,0.84,,,,,,
J214500.0-255037,326.250025,-25.843811,48.9,0.3,8.75,,13.53,,,4.25,J214500-255041,208.0,,,0.00,
J214501.2-235841,326.255243,-23.978185,11.3,0.3,8.33,,12.45,,,2.41,,,,,,
J214502.7-234650,326.261315,-23.78073,29.1,0.3,17.61,,12.35,,,1.20,J214503-234653,110.2,,,0.57,
J214503.9-240732,326.266364,-24.125706,19.5,0.4,14.05,,12.53,,,1.50,J214503-240736,103.5,,,0.00,
J214506.7-252550,326.278223,-25.430678,17.6,0.3,5.73,,13.30,,,5.45,,,,,,
J214509.3-171656,326.288883,-17.282239,23.3,0.6,5.41,,10.54,,,2.21,,,,,,
J214515.5-232722,326.314643,-23.456378,16.6,0.3,12.56,,12.23,,,1.64,,,,,,
J214516.0-224029,326.317059,-22.674976,40.9,0.3,11.52,5.46,11.86,1.87,0.39,,J214515-224028,603.6,,,0.02,
J214521.8-195930,326.340834,-19.991832,55.7,1.1,33.75,,10.93,,,0.30,J214522-195927,668.0,,,0.05,
J214523.0-215835,326.346003,-21.976507,10.8,0.4,6.29,,11.58,,,2.87,,,,,,
J214525.2-222935,326.355311,-22.493309,22.0,0.3,15.10,,11.81,,,1.40,J214524-222941,79.5,,,0.22,
J214525.5-194841,326.35641,-19.811429,172.7,0.7,100.30,6.02,10.90,0.14,0.19,,J214525-194840,567.4,0.21,0.02,,-0.95
J214526.3-184349,326.359642,-18.730468,15.9,0.4,6.31,,10.71,,,1.48,,,,,,
J214532.0-192129,326.383569,-19.358169,17.3,0.5,6.64,,10.83,,,2.08,,,,,,
J214532.3-185503,326.384926,-18.917655,81.5,0.5,37.65,,10.76,,,0.31,J214532-185503,388.8,,,0.00,
J214533.4-234633,326.389448,-23.776107,24.7,0.3,10.49,,12.44,,,1.04,J214533-234622,98.1,,,0.46,
J214533.7-244122,326.390801,-24.689617,16.7,0.3,7.02,,12.94,,,3.14,J214534-244115,90.1,1.13,0.31,,
J214534.0-250313,326.391897,-25.053711,37.0,0.3,16.07,,13.15,,,1.69,J214534-250321,206.9,,,0.21,
J214536.2-191311,326.401028,-19.219912,21.6,0.5,9.63,,10.83,,,0.94,,,,,,
J214539.5-231334,326.414938,-23.226289,100.5,0.3,70.44,8.19,12.19,0.35,0.20,,J214539-231334,331.9,0.55,0.04,,-0.97
J214540.0-233053,326.417037,-23.514729,18.1,0.3,13.29,,12.34,,,1.49,,,,,,
J214540.2-214116,326.417832,-21.687803,6.5,0.5,6.16,,11.53,,,2.63,,,,,,
J214540.9-211810,326.420422,-21.303036,57.0,0.6,46.96,,11.40,,,0.45,J214540-211807,310.7,,,0.00,
J214541.5-222325,326.42296,-22.390422,8.7,0.3,8.29,,11.82,,,2.05,,,,,,
J214541.9-180621,326.42474,-18.105853,28.7,0.5,9.26,,10.70,,,1.08,J214542-180616,109.2,,,0.00,
J214547.9-231854,326.44973,-23.315018,3.3,0.4,6.82,,12.27,,,2.85,,,,,,
J214548.9-182600,326.454069,-18.43357,179.7,0.5,59.89,49.25,10.76,0.86,0.07,,J214550-182557,147.1,0.68,0.09,,0.25
J214549.9-235257,326.457977,-23.882649,9.1,0.3,6.24,,12.56,,,3.68,,,,,,
J214553.0-224710,326.471027,-22.786346,14.1,0.3,12.12,,12.03,,,1.65,,,,,,
J214553.0-251400,326.471154,-25.233354,29.6,0.3,12.45,,13.32,,,2.57,J214552-251400,137.9,,,0.36,
J214554.8-182600,326.478504,-18.433371,20.2,0.5,7.99,,10.79,,,1.47,,,,,,
J214555.3-203705,326.480771,-20.618159,117.0,0.7,98.52,,11.23,,,0.19,J214555-203703,403.3,,,0.12,
J214557.1-224813,326.487918,-22.803753,8.1,0.3,6.59,,12.05,,,3.11,,,,,,
J214557.7-184553,326.490533,-18.764743,41.7,0.6,17.98,5.90,10.83,0.69,0.26,,,,,,,
J214558.9-222610,326.495533,-22.436125,18.1,0.3,13.80,,11.90,,,1.48,,,,,,
J214559.2-183546,326.496745,-18.596207,14.6,0.5,7.10,,10.82,,,1.63,,,,,,
J214559.3-244809,326.497249,-24.802688,64.5,0.4,26.97,,13.09,,,0.88,J214559-244817,361.8,,,0.00,
J214600.8-164426,326.503704,-16.740724,86.6,0.8,9.56,,10.76,,,0.89,J214600-164421,271.4,,,0.00,
J214601.0-185845,326.504512,-18.979334,26.5,0.5,9.12,8.40,10.88,1.43,0.38,,,,,,,
J214602.6-202534,326.511108,-20.426216,101.3,0.8,77.90,,11.20,,,0.25,J214602-202530,492.6,,,0.00,
J214610.0-202837,326.542046,-20.477197,14.7,0.7,8.40,,11.24,,,2.19,,,,,,
J214611.5-230916,326.548157,-23.154472,6.8,0.4,5.38,,12.26,,,3.45,,,,,,
J214613.5-182900,326.556395,-18.483462,45.9,0.6,17.43,,10.86,,,0.72,J214613-182854,192.1,,,0.17,
J214615.0-202329,326.562771,-20.391493,30.1,0.7,24.46,,11.23,,,0.79,J214615-202327,128.8,,,0.00,
J214615.0-244530,326.56252,-24.758518,9.9,0.3,6.54,,13.11,,,4.06,,,,,,
J214615.8-203846,326.565841,-20.646186,54.0,0.6,42.25,11.74,11.31,0.71,0.16,,J214615-203844,182.4,0.70,0.07,,-0.71
J214618.5-241422,326.577187,-24.239499,113.3,0.3,60.90,27.67,12.84,1.07,0.11,,J214618-241428,105.4,0.78,0.09,,0.23
J214618.9-243856,326.578969,-24.649006,48.0,0.3,19.65,,13.06,,,1.16,J214619-243853,148.8,,,0.29,
J214620.9-221239,326.587299,-22.210841,62.4,0.3,46.52,,11.88,,,0.39,J214621-221240,200.7,,,0.17,
J214622.4-203536,326.593491,-20.593582,47.6,0.7,32.57,19.09,11.32,1.26,0.14,,,,,,,
J214623.3-202900,326.597275,-20.483528,41.3,0.6,31.98,,11.29,,,0.57,J214623-202902,140.7,,,0.00,
J214626.6-181424,326.610997,-18.240006,26.6,0.5,6.93,,10.89,,,1.53,0.0,,,,,
J214627.4-230039,326.614464,-23.011084,9.1,0.3,5.55,,12.25,,,3.45,,,,,,
J214628.2-191846,326.617758,-19.312997,33.3,0.5,11.86,,11.04,,,1.17,,,,,,
J214632.0-214923,326.633698,-21.823056,5.2,0.4,6.35,,11.77,,,2.91,,,,,,
J214632.3-232633,326.634757,-23.44264,81.1,0.4,48.90,22.30,12.47,1.04,0.13,,,,,,,
J214633.0-183020,326.63767,-18.505722,19.2,0.5,9.16,,10.94,,,1.39,,,,,,
J214635.0-194504,326.645868,-19.751233,11.5,0.6,7.76,,11.15,,,1.78,,,,,,
J214636.0-211001,326.650322,-21.167088,11.8,0.7,11.22,,11.55,,,1.78,,,,,,
J214637.0-204307,326.654518,-20.718699,15.8,0.6,10.09,,11.41,,,1.72,,,,,,
J214640.4-243134,326.668518,-24.526387,8.4,0.3,6.53,,13.06,,,3.64,,,,,,
J214641.2-234414,326.671818,-23.737492,21.3,0.3,13.82,,12.65,,,1.46,,,,,,
J214641.5-242957,326.673226,-24.499255,242.0,0.4,120.51,26.47,13.05,0.55,0.11,,J214641-243001,1064.5,0.58,0.04,,-0.90
J214642.5-233910,326.677308,-23.652951,10.4,0.3,8.48,,12.61,,,2.28,,,,,,
J214643.2-194811,326.680324,-19.803072,14.0,0.6,5.53,,11.20,,,2.41,,,,,,
J214644.9-181953,326.687492,-18.331554,19.8,0.5,7.09,,10.97,,,1.59,,,,,,
J214649.0-181631,326.704395,-18.275516,27.7,0.5,9.27,,10.98,,,1.25,J214648-181624,114.2,0.72,0.18,,
J214650.4-220657,326.710021,-22.116037,26.5,0.3,20.51,,11.95,,,0.87,J214650-220653,153.3,,,0.42,
J214650.8-251632,326.712006,-25.27559,18.1,0.3,6.66,,13.52,,,4.73,,,,,,
J214651.9-191536,326.716322,-19.260014,30.4,0.5,12.11,,11.12,,,0.71,,,,,,
J214653.0-180635,326.721195,-18.109814,18.1,0.5,6.46,,10.99,,,1.68,,,,,,
J214653.1-194705,326.721497,-19.784751,22.0,0.6,9.09,,11.23,,,1.48,J214652-194707,113.2,,,0.42,
J214653.1-224418,326.721405,-22.738473,21.8,0.4,16.46,,12.22,,,1.09,,,,,,
J214654.2-202856,326.725892,-20.482403,62.1,0.7,48.59,,11.41,,,0.39,J214655-202902,369.0,,,0.00,
J214657.2-191339,326.73852,-19.227702,138.5,0.6,52.13,49.54,11.14,0.76,0.08,,J214657-191345,371.4,0.55,0.04,,-0.39
J214659.8-201916,326.749376,-20.321221,23.2,0.6,16.21,,11.39,,,1.18,J214700-201918,115.0,0.86,0.21,,
J214700.7-234108,326.753166,-23.685622,46.4,0.3,30.10,,12.69,,,0.64,J214700-234108,125.9,,,0.00,
J214701.4-203026,326.755894,-20.507366,26.5,0.7,20.15,,11.44,,,0.95,,,,,,
J214701.8-214629,326.757809,-21.774799,114.6,0.4,85.47,,11.86,,,0.22,J214701-214627,508.8,,,0.11,
J214702.3-250449,326.759887,-25.080388,11.7,0.3,5.83,,13.44,,,5.48,,,,,,
J214703.2-174012,326.763378,-17.670175,1527.4,0.9,284.52,161.85,11.00,0.37,0.02,,J214703-174008,4770.3,0.49,0.03,,-0.83
J214703.7-200440,326.765747,-20.077904,26.6,0.7,14.65,,11.34,,,1.29,,,,,,
J214707.3-200305,326.78051,-20.051612,23.9,0.7,15.51,,11.35,,,1.19,J214705-200351,187.8,,,0.22,
J214709.7-175915,326.790549,-17.987531,17.6,0.6,6.60,,11.04,,,1.68,,,,,,
J214711.3-220751,326.797484,-22.130902,49.3,0.3,36.91,,12.03,,,0.46,J214711-220749,210.1,,,0.09,
J214711.8-231259,326.799213,-23.216465,36.2,0.4,23.34,,12.50,,,0.87,J214711-231256,153.7,,,0.35,
J214715.1-193416,326.813256,-19.571185,17.9,0.5,6.03,,11.27,,,1.42,,,,,,
J214716.5-242028,326.818769,-24.341332,12.2,0.3,6.28,,13.08,,,3.63,,,,,,
J214716.7-222128,326.819745,-22.357856,111.9,0.4,70.80,6.23,12.14,0.23,0.23,,J214717-222124,719.0,0.10,0.02,,-0.59
J214717.0-234604,326.82101,-23.767931,22.4,0.4,13.18,,12.78,,,1.39,,,,,,
J214717.3-184132,326.822498,-18.692277,12.0,0.6,5.80,,11.14,,,1.88,,,,,,
J214717.4-194647,326.822803,-19.77975,222.8,0.6,90.59,,11.32,,,0.10,J214717-194645,623.6,,,0.00,
J214717.6-194330,326.823713,-19.725199,22.5,0.6,10.00,,11.31,,,0.90,,,,,,
J214717.7-210603,326.824146,-21.101079,4.9,0.6,5.98,,11.68,,,3.21,,,,,,
J214719.9-223027,326.832971,-22.507719,15.9,0.4,13.98,,12.21,,,1.13,,,,,,
J214720.4-222038,326.835143,-22.344154,10.1,0.4,5.75,,12.14,,,2.43,,,,,,
J214720.9-225153,326.837472,-22.864743,5.0,0.4,5.56,,12.38,,,4.42,,,,,,
J214721.3-163340,326.838805,-16.561347,87.6,0.5,6.65,,11.09,,,1.62,J214721-163335,473.2,0.16,0.03,,
J214722.8-183317,326.845124,-18.554895,131.9,0.6,48.89,,11.14,,,0.27,J214722-183314,573.7,,,0.07,
J214726.5-205804,326.860685,-20.967915,8.5,0.6,6.58,,11.67,,,2.47,,,,,,
J214728.0-253503,326.866827,-25.584234,49.6,0.3,7.10,,13.81,,,3.75,J214728-253506,261.4,,,0.00,
J214731.1-204049,326.879673,-20.680289,12.7,0.5,7.53,,11.61,,,2.27,,,,,,
J214731.1-240135,326.879599,-24.026585,22.0,0.3,10.19,,12.96,,,1.80,,,,,,
J214732.5-245500,326.885804,-24.916757,98.1,0.3,32.28,,13.44,,,0.86,J214732-245502,370.6,0.34,0.03,,
J214733.7-225527,326.890742,-22.924388,62.8,0.4,47.24,15.68,12.44,0.89,0.16,,J214733-225527,161.7,0.93,0.09,,-0.58
J214734.3-240837,326.892937,-24.143649,17.1,0.3,11.64,,13.03,,,1.92,,,,,,
J214735.4-173636,326.897781,-17.610195,97.7,0.7,18.18,,11.13,,,0.47,J214735-173631,315.0,,,0.08,
J214736.2-203200,326.901149,-20.533509,89.9,0.6,67.88,,11.58,,,0.27,J214736-203155,440.3,,,0.09,
J214740.1-192730,326.91719,-19.458476,61.0,0.5,19.21,16.11,11.35,0.84,0.21,,J214740-192726,140.3,0.78,0.10,,-0.45
J214740.7-232341,326.919624,-23.394978,493.9,0.5,255.16,10.72,12.68,0.10,0.17,,J214740-232341,2966.2,0.10,0.01,,-1.08
J214741.1-170305,326.921476,-17.051494,80.9,0.6,12.77,,11.15,,,0.79,J214741-170306,340.0,0.19,0.04,,
J214742.0-171445,326.925397,-17.246105,23.7,0.5,6.01,,11.15,,,1.99,,,,,,
J214742.8-253128,326.928746,-25.524484,30.5,0.3,6.31,,13.82,,,6.08,J214743-253131,124.6,,,0.00,
J214745.4-181729,326.939397,-18.291488,9.9,0.5,5.43,,11.20,,,2.10,J214747-181817,154.6,,,0.00,
J214746.2-174632,326.942539,-17.775797,42.7,0.6,10.97,,11.18,,,0.85,J214745-174627,178.8,,,0.00,
J214746.6-183726,326.944245,-18.623891,29.4,0.6,9.29,,11.25,,,1.44,J214746-183731,129.3,,,0.08,
J214747.8-221323,326.949252,-22.223166,66.9,0.4,52.15,,12.19,,,0.31,J214747-221322,349.2,,,0.15,
J214747.8-225315,326.949429,-22.887612,36.1,0.4,23.32,10.39,12.47,1.33,0.24,,,,,,,
J214748.6-212242,326.952753,-21.378521,17.8,0.4,15.07,,11.88,,,1.40,J214749-212239,131.1,,,0.00,
J214749.4-233643,326.956174,-23.612221,42.0,0.4,18.37,,12.81,,,1.06,,,,,,
J214751.2-181351,326.963357,-18.230973,36.9,0.5,11.54,,11.23,,,0.94,J214751-181351,226.4,,,0.00,
J214754.8-234806,326.978459,-23.801672,6.3,0.3,5.95,,12.92,,,3.80,0.0,,,,,
J214756.8-183247,326.987074,-18.546503,18.2,0.6,6.64,,11.28,,,1.58,,,,,,
J214757.2-175441,326.988361,-17.91166,20.7,0.5,6.24,,11.22,,,1.78,,,,,,
J214757.7-223928,326.990477,-22.65786,17.5,0.4,13.58,,12.41,,,1.18,,,,,,
J214758.2-175142,326.992824,-17.861835,6.2,0.6,5.85,,11.23,,,1.85,,,,,,
J214758.6-222452,326.99441,-22.414496,57.7,0.3,33.80,,12.31,,,0.43,J214758-222451,175.5,,,0.00,
J214759.2-241825,326.996824,-24.307158,16.6,0.3,11.29,,13.20,,,2.18,J214759-241827,119.1,,,0.06,
J214802.0-203919,327.008416,-20.655301,24.1,0.6,14.31,,11.71,,,1.25,,,,,,
J214802.7-205131,327.011593,-20.858654,15.4,0.5,12.78,,11.77,,,1.33,,,,,,
J214803.4-210646,327.014271,-21.112909,7.8,0.5,5.67,,11.86,,,3.80,,,,,,
J214804.7-215054,327.01984,-21.848514,7.8,0.4,7.82,,12.11,,,2.37,J214808-215110,133.7,,,0.00,
J214805.4-233321,327.022666,-23.555964,17.7,0.4,12.17,,12.84,,,1.59,J214805-233321,113.9,,,0.00,
J214807.1-250009,327.029986,-25.002637,33.9,0.3,13.69,,13.60,,,2.44,J214807-250006,174.5,,,0.00,
J214807.7-222133,327.032236,-22.359282,2.4,0.4,5.46,,12.32,,,2.78,,,,,,
J214809.0-251611,327.03756,-25.26982,272.4,0.4,62.90,,13.76,,,0.56,J214809-251613,982.3,0.14,0.01,,
J214810.6-224021,327.044334,-22.672736,6.9,0.4,6.53,,12.46,,,2.56,,,,,,
J214810.9-241212,327.045417,-24.203508,20.5,0.3,13.67,,13.18,,,1.70,,,,,,
J214811.4-201228,327.047864,-20.20798,28.8,0.5,17.52,5.86,11.63,1.23,0.29,,,,,,,
J214812.6-204008,327.052863,-20.668892,12.6,0.6,10.60,,11.75,,,1.82,,,,,,
J214814.7-203723,327.061497,-20.623247,8.1,0.6,6.13,,11.75,,,3.13,,,,,,
J214814.8-215132,327.06178,-21.858953,25.9,0.4,15.79,5.62,12.15,1.25,0.34,,,,,,,
J214814.9-165720,327.062158,-16.955744,59.6,0.6,8.56,,11.29,,,1.39,J214815-165718,210.5,,,0.23,
J214814.9-223950,327.062372,-22.663935,7.4,0.4,6.84,,12.47,,,3.58,,,,,,
J214817.8-243837,327.07454,-24.643801,141.7,0.3,67.05,,13.44,,,0.44,J214817-243839,510.9,0.12,0.03,,
J214818.5-242511,327.077339,-24.419824,137.0,0.3,71.38,,13.32,,,0.35,J214818-242511,512.8,,,0.03,
J214818.6-214237,327.077589,-21.710375,19.2,0.4,11.24,,12.11,,,1.69,,,,,,
J214821.1-203814,327.088208,-20.637479,32.7,0.6,20.97,,11.78,,,0.92,,,,,,
J214825.1-224151,327.104663,-22.697752,77.9,0.4,57.65,,12.52,,,0.32,J214825-224153,477.9,,,0.06,
J214826.2-205727,327.109347,-20.957737,25.1,0.6,24.02,,11.89,,,0.79,,,,,,
J214827.0-215234,327.112784,-21.876202,21.6,0.4,17.28,,12.20,,,1.08,J214826-215227,221.8,,,0.22,
J214827.6-194126,327.115112,-19.690663,610.6,0.6,196.18,18.70,11.57,0.09,0.11,,J214827-194124,1986.0,0.09,0.01,,-0.66
J214827.8-182957,327.11621,-18.499309,30.1,0.5,12.23,,11.39,,,1.12,,,,,,
J214830.5-224238,327.127372,-22.71069,9.8,0.4,6.69,,12.55,,,2.90,,,,,,
J214834.9-234659,327.145454,-23.783074,6.8,0.3,5.93,,13.05,,,3.37,,,,,,
J214836.7-172344,327.153103,-17.395775,920.0,0.8,140.24,139.02,11.37,0.67,0.03,,J214836-172339,1891.2,0.35,0.02,,-0.04
J214839.5-195718,327.164639,-19.955145,12.9,0.5,6.07,,11.67,,,3.27,,,,,,
J214845.3-233834,327.188781,-23.642785,31.0,0.3,17.57,,13.02,,,1.25,,,,,,
J214847.3-215141,327.197325,-21.861661,30.7,0.4,19.95,,12.27,,,0.96,J214846-215142,118.7,,,0.00,
J214847.6-244611,327.198612,-24.769868,12.0,0.3,6.23,,13.60,,,5.32,,,,,,
J214850.7-161600,327.211372,-16.266685,188.4,0.5,11.22,,11.47,,,1.76,J214850-161557,166.9,0.90,0.11,,
J214854.1-184943,327.225765,-18.828877,33.5,0.6,12.64,,11.53,,,0.82,J214854-184941,172.8,,,0.19,
J214854.6-190333,327.227709,-19.059337,31.3,0.5,9.04,5.64,11.57,0.97,0.44,,,,,,,
J214856.5-224819,327.235692,-22.805421,14.7,0.3,11.12,,12.67,,,1.89,,,,,,
J214856.7-175257,327.236483,-17.882567,21.9,0.5,6.76,,11.46,,,1.73,J214857-175253,122.3,,,0.34,
J214856.9-233124,327.237142,-23.523589,29.9,0.4,16.11,,13.00,,,1.27,J214856-233123,99.3,,,0.24,
J214859.6-195524,327.248507,-19.923419,23.6,0.6,9.12,,11.74,,,2.07,,,,,,
J214900.6-193645,327.252841,-19.61266,8.1,0.6,5.53,,11.68,,,1.38,,,,,,
J214902.3-180108,327.259799,-18.018933,51.4,0.5,15.42,,11.49,,,0.80,J214901-180102,169.6,,,0.23,
J214906.9-224941,327.278781,-22.828174,10.3,0.4,9.44,,12.72,,,2.28,,,,,,
J214908.4-225959,327.28531,-22.999909,14.0,0.3,9.55,,12.80,,,2.45,,,,,,
J214908.9-182809,327.28743,-18.469177,31.7,0.5,12.22,,11.55,,,0.96,J214908-182811,92.9,,,0.00,
J214909.3-233720,327.288801,-23.622443,25.2,0.3,16.11,,13.09,,,1.37,,,,,,
J214910.6-223328,327.294202,-22.557865,6.0,0.4,6.22,,12.62,,,3.00,,,,,,
J214911.5-235602,327.298147,-23.934061,9.7,0.3,6.45,,13.25,,,3.52,,,,,,
J214912.5-244008,327.302214,-24.669086,9.5,0.3,5.02,,13.62,,,6.27,,,,,,
J214914.8-201758,327.312066,-20.299496,10.9,0.5,7.61,,11.89,,,2.74,,,,,,
J214916.8-233429,327.320116,-23.574797,14.7,0.3,8.58,,13.09,,,2.51,,,,,,
J214917.9-235647,327.324782,-23.946626,42.0,0.3,24.56,,13.27,,,0.95,J214917-235642,199.5,,,0.20,
J214920.5-225457,327.335477,-22.915931,22.8,0.4,15.50,,12.81,,,1.21,J214920-225500,87.6,,,0.00,
J214921.9-225107,327.341664,-22.85204,10.4,0.4,7.79,,12.79,,,2.38,,,,,,
J214922.0-171225,327.341867,-17.207143,38.4,0.6,8.26,,11.55,,,1.66,J214922-171216,175.6,,,0.00,
J214923.8-191042,327.349385,-19.178379,14.9,0.7,5.01,,11.70,,,1.65,,,,,,
J214923.9-224816,327.349649,-22.80459,7.7,0.4,6.84,,12.77,,,2.66,,,,,,
J214924.4-165508,327.351912,-16.91905,60.8,0.5,10.94,,11.56,,,1.37,J214924-165505,356.6,,,0.11,
J214929.4-180027,327.372529,-18.007617,8.2,0.5,5.47,,11.60,,,2.24,,,,,,
J214930.0-181805,327.375292,-18.301416,22.6,0.5,7.51,,11.62,,,1.50,,,,,,
J214932.8-181653,327.386856,-18.281655,12.5,0.5,6.00,,11.63,,,2.03,,,,,,
J214934.3-175307,327.3933,-17.88529,12.2,0.5,5.56,,11.61,,,2.24,,,,,,
J214935.2-241056,327.396689,-24.182282,16.0,0.3,9.13,,13.45,,,2.90,,,,,,
J214935.5-171709,327.397977,-17.286057,40.3,0.5,5.90,,11.60,,,1.73,J214935-171709,162.0,,,0.17,
J214940.2-232201,327.417718,-23.367217,6.0,0.3,5.60,,13.07,,,3.54,,,,,,
J214941.7-191226,327.423955,-19.207341,669.2,0.9,202.44,33.75,11.77,0.15,0.07,,J214941-191223,2406.3,0.25,0.01,,-1.03
J214943.5-245529,327.431622,-24.924801,21.5,0.3,5.98,,13.86,,,5.21,,,,,,
J214947.0-235119,327.446018,-23.855511,38.2,0.3,24.05,,13.33,,,1.03,J214947-235120,136.0,,,0.00,
J214948.4-173716,327.451695,-17.621225,27.3,0.5,5.49,,11.66,,,1.79,,,,,,
J214950.9-213242,327.462257,-21.545113,34.4,0.4,23.86,,12.39,,,0.70,J214951-213239,124.8,,,0.51,
J214952.8-243523,327.470327,-24.589941,19.0,0.3,9.79,,13.71,,,3.14,J214952-243524,140.5,,,0.22,
J215001.2-244903,327.505303,-24.817508,27.0,0.3,10.82,,13.86,,,2.94,J215001-244904,156.3,,,0.00,
J215001.7-182226,327.507085,-18.374129,118.5,0.5,23.07,10.95,11.75,0.77,0.22,,J215001-182225,130.3,0.65,0.17,,0.05
J215002.8-174537,327.511845,-17.760509,321.2,0.5,70.15,42.78,11.72,0.77,0.08,,J215002-174534,495.7,0.37,0.03,,0.17
J215003.0-253737,327.512689,-25.627189,104.8,0.3,7.96,,14.31,,,5.33,J215002-253741,547.8,,,0.04,
J215004.4-210237,327.518354,-21.043754,32.6,0.5,28.56,,12.28,,,0.81,J215004-210233,178.7,,,0.00,
J215007.4-205840,327.53118,-20.977852,11.9,0.5,11.38,,12.27,,,1.98,,,,,,
J215009.8-251217,327.540845,-25.204877,45.8,0.3,6.49,,14.10,,,5.60,J215009-251222,287.4,0.23,0.06,,
J215012.6-180430,327.552592,-18.075266,62.6,0.4,20.37,,11.77,,,0.63,J215012-180425,217.9,0.52,0.05,,
J215013.9-215145,327.557951,-21.862692,12.0,0.4,10.11,,12.58,,,2.22,,,,,,
J215017.7-211711,327.573957,-21.286523,8.5,0.5,6.64,,12.40,,,2.52,,,,,,
J215018.8-215811,327.57834,-21.969865,121.5,0.4,75.04,5.71,12.64,0.25,0.25,,J215019-215809,432.9,0.19,0.03,,-0.58
J215019.2-220843,327.580077,-22.145399,20.7,0.4,15.50,,12.70,,,1.49,,,,,,
J215019.5-241217,327.581282,-24.204864,43.8,0.3,20.79,,13.60,,,1.42,J215018-241215,127.5,,,0.47,
J215020.3-250147,327.584589,-25.029927,69.6,0.4,17.05,,14.04,,,2.23,J215020-250147,234.6,0.31,0.07,,
J215020.6-233207,327.586058,-23.535552,22.9,0.3,13.75,,13.29,,,1.60,J215021-233201,169.5,,,0.29,
J215023.4-190847,327.597604,-19.146626,12.9,0.8,7.66,,11.93,,,1.31,J215022-190850,133.7,,,0.33,
J215023.9-210907,327.59997,-21.15212,7.0,0.4,6.71,,12.39,,,2.59,,,,,,
J215024.3-205123,327.601481,-20.85662,11.0,0.5,5.94,,12.30,,,3.02,,,,,,
J215026.0-242937,327.608562,-24.493806,39.7,0.3,17.45,,13.77,,,1.73,J215026-242938,161.8,,,0.00,
J215026.1-205014,327.608784,-20.837256,18.7,0.5,7.10,,12.30,,,2.56,,,,,,
J215026.3-234926,327.609602,-23.824069,21.6,0.4,14.71,,13.44,,,1.88,,,,,,
J215026.7-200154,327.611278,-20.031777,36.7,0.5,11.95,,12.11,,,1.65,,,,,,
J215028.6-233201,327.619227,-23.533659,10.6,0.3,9.64,,13.32,,,2.29,,,,,,
J215029.0-245842,327.621198,-24.978385,73.5,0.3,17.82,,14.04,,,2.07,,,,,,
J215031.1-220820,327.629643,-22.138931,157.0,0.4,95.30,,12.74,,,0.25,J215031-220816,513.6,0.27,0.02,,
J215031.1-223200,327.629708,-22.533454,169.9,0.4,80.74,67.47,12.89,1.56,0.07,,J215031-223156,92.5,0.65,0.15,,0.88
J215031.7-241639,327.632278,-24.277705,15.1,0.3,6.42,,13.68,,,4.59,J215031-241634,82.7,,,0.00,
J215033.0-213905,327.637585,-21.651471,9.5,0.4,6.65,,12.58,,,1.87,0.0,,,,,
J215034.8-195703,327.645183,-19.951046,48.1,0.5,13.87,,12.12,,,1.39,J215035-195703,161.1,,,0.13,
J215035.1-244401,327.646655,-24.73366,24.5,0.3,8.56,,13.92,,,4.02,J215035-244406,143.4,,,0.00,
J215036.2-172049,327.650846,-17.347121,85.1,0.4,14.16,5.34,11.84,0.97,0.34,,J215036-172045,238.3,0.87,0.06,,-0.55
J215040.2-205349,327.667793,-20.896994,15.9,0.4,9.08,,12.37,,,2.49,,,,,,
J215041.3-213222,327.672221,-21.539611,12.6,0.4,7.71,,12.57,,,3.58,,,,,,
J215041.9-215922,327.674973,-21.989541,5.8,0.4,5.66,,12.73,,,3.89,,,,,,
J215042.2-211549,327.676093,-21.26385,13.0,0.5,8.06,,12.48,,,2.17,,,,,,
J215044.8-202921,327.686819,-20.48934,14.4,0.5,5.59,,12.28,,,3.63,,,,,,
J215047.0-191928,327.696024,-19.324653,26.7,0.6,9.22,,12.04,,,1.03,J215047-191928,113.9,0.56,0.14,,
J215047.6-231808,327.698487,-23.302248,7.7,0.4,5.62,,13.27,,,3.38,,,,,,
J215047.7-191209,327.698995,-19.202715,31.1,0.6,9.06,,12.03,,,1.11,J215047-191204,149.5,,,0.00,
J215048.3-225612,327.701598,-22.936885,15.1,0.4,8.48,,13.12,,,1.93,,,,,,
J215050.9-232908,327.712401,-23.485575,50.6,0.3,29.00,5.93,13.36,0.80,0.31,,J215050-232905,219.9,0.41,0.05,,-0.47
J215053.1-211846,327.721508,-21.312836,16.4,0.5,11.13,,12.54,,,1.65,,,,,,
J215057.5-223303,327.739808,-22.550888,4.5,0.5,6.03,,12.99,,,2.59,,,,,,
J215058.4-240438,327.743477,-24.077287,17.3,0.3,9.30,,13.67,,,3.10,,,,,,
J215101.8-204749,327.757708,-20.797024,11.0,0.4,6.47,,12.42,,,3.41,,,,,,
J215103.1-231407,327.763299,-23.235386,86.3,0.3,46.51,7.51,13.30,0.47,0.25,,J215103-231408,218.5,0.35,0.05,,-0.38
J215103.7-254908,327.76544,-25.819095,196.2,0.4,6.83,,14.61,,,6.77,J215103-254912,790.9,,,0.03,
J215104.9-245508,327.770498,-24.91914,32.0,0.3,6.88,,14.12,,,4.97,,,,,,
J215110.8-233425,327.795152,-23.57379,26.0,0.3,15.07,,13.48,,,1.50,,,,,,
J215113.0-225651,327.804303,-22.947706,27.1,0.3,18.35,,13.21,,,0.90,J215112-225652,194.7,,,0.00,
J215114.8-211358,327.812008,-21.233015,31.0,0.4,22.07,,12.59,,,0.84,J215115-211352,133.3,,,0.35,
J215116.2-235935,327.817672,-23.993262,20.5,0.3,10.64,,13.69,,,2.93,J215115-235939,68.0,0.99,0.22,,
J215116.4-193741,327.818512,-19.628096,28.7,0.8,6.37,,12.21,,,1.41,,,,,,
J215116.5-223647,327.818997,-22.613062,447.4,0.6,254.70,,13.09,,,0.07,J215116-223645,2585.0,0.06,0.00,,
J215121.6-210519,327.840143,-21.088854,18.9,0.4,10.59,,12.58,,,1.95,,,,,,
J215124.5-221208,327.852253,-22.202334,7.4,0.4,7.73,,12.96,,,2.99,,,,,,
J215126.7-245157,327.861266,-24.865961,69.1,0.3,13.27,,14.16,,,2.65,J215126-245159,317.5,0.36,0.04,,
J215126.8-212444,327.861827,-21.41226,31.0,0.4,19.68,,12.70,,,0.88,J215126-212435,106.1,,,0.50,
J215132.1-224930,327.883804,-22.825124,7.2,0.4,6.30,,13.23,,,3.83,,,,,,
J215132.3-234730,327.884914,-23.791743,27.9,0.3,14.60,,13.65,,,1.67,,,,,,
J215133.8-222543,327.891138,-22.428888,13.3,0.4,8.05,,13.08,,,2.58,,,,,,
J215134.6-201222,327.894295,-20.206161,11.8,0.6,6.64,,12.40,,,2.96,,,,,,
J215136.9-202355,327.903887,-20.3988,22.6,0.5,8.81,,12.45,,,2.42,,,,,,
J215137.3-240310,327.90583,-24.052983,27.4,0.3,13.12,,13.79,,,2.47,J215137-240314,86.5,,,0.06,
J215138.6-242451,327.910872,-24.414299,76.9,0.3,28.42,,13.97,,,1.27,J215138-242451,338.8,0.59,0.04,,
J215141.9-241356,327.924942,-24.232444,6.2,0.3,5.79,,13.89,,,6.19,,,,,,
J215142.3-221948,327.92644,-22.330149,6.5,0.4,5.39,,13.06,,,3.87,,,,,,
J215142.9-175809,327.929059,-17.969372,49.2,0.4,13.17,,12.12,,,0.94,J215143-175803,192.2,,,0.03,
J215145.7-181309,327.940528,-18.219343,28.5,0.4,11.78,,12.15,,,1.09,,,,,,
J215148.9-173342,327.954089,-17.561698,48.9,0.4,8.57,,12.13,,,1.78,J215149-173335,140.1,,,0.41,
J215148.9-202854,327.953827,-20.481817,96.2,0.5,43.35,,12.52,,,0.50,J215149-202849,452.4,,,0.12,
J215150.9-194606,327.962384,-19.768507,2631.8,1.5,342.71,289.13,12.37,0.64,0.02,,J215151-194601,7498.8,0.59,0.04,,-0.57
J215154.2-192436,327.976143,-19.410027,24.3,0.7,6.78,,12.32,,,1.55,,,,,,
J215155.9-235431,327.983082,-23.908817,9.4,0.3,6.76,,13.78,,,4.62,,,,,,
J215156.4-215122,327.985017,-21.856229,41.7,0.3,30.94,5.98,12.95,0.86,0.28,,J215156-215125,72.5,,,0.00,
J215157.0-173213,327.987772,-17.537066,33.7,0.4,7.35,,12.17,,,2.40,J215157-173210,136.7,,,0.21,
J215157.9-240211,327.991271,-24.036627,54.0,0.3,20.56,,13.85,,,1.26,J215157-240209,268.1,,,0.00,
J215157.9-240813,327.991639,-24.137115,23.5,0.3,10.38,,13.90,,,3.34,J215157-240816,65.4,,,0.00,
J215158.2-225850,327.992552,-22.980593,30.9,0.4,21.66,,13.38,,,1.24,J215158-225849,133.6,,,0.13,
J215204.1-210308,328.01716,-21.052362,33.5,0.5,21.56,,12.73,,,0.92,J215204-210305,232.5,,,0.00,
J215207.3-220304,328.030729,-22.051126,19.4,0.4,14.38,,13.06,,,1.66,,,,,,
J215207.9-194148,328.033155,-19.696698,21.4,1.3,6.72,,12.43,,,1.09,0.0,,,,,
J215209.5-194323,328.039689,-19.723326,82.0,1.2,11.53,,12.43,,,0.65,J215209-194239,339.7,,,0.00,
J215210.0-225934,328.041748,-22.993022,7.0,0.4,5.48,,13.43,,,4.98,,,,,,
J215210.9-231318,328.045418,-23.221723,23.3,0.3,12.78,,13.53,,,1.63,,,,,,
J215211.4-213501,328.04781,-21.583737,7.1,0.4,7.36,,12.91,,,2.66,,,,,,
J215212.5-171513,328.052217,-17.253711,38.6,0.5,6.33,,12.23,,,2.65,,,,,,
J215212.6-221514,328.052717,-22.253948,10.5,0.4,6.89,,13.15,,,3.47,,,,,,
J215213.5-212747,328.05661,-21.463179,7.2,0.4,6.73,,12.89,,,2.85,,,,,,
J215214.4-170429,328.060326,-17.074947,98.2,0.4,9.71,,12.24,,,2.08,J215214-170430,433.4,0.55,0.03,,
J215217.6-224254,328.073535,-22.715216,11.6,0.4,6.81,,13.34,,,3.46,,,,,,
J215218.2-185755,328.0762,-18.965493,15.7,0.5,6.00,,12.35,,,2.00,,,,,,
J215220.2-222052,328.084549,-22.347976,21.0,0.3,16.62,,13.21,,,1.40,J215220-222049,98.6,,,0.00,
J215220.5-173340,328.085422,-17.5612,31.4,0.4,5.96,,12.26,,,2.71,,,,,,
J215220.7-185939,328.08655,-18.99423,15.6,0.5,6.80,,12.36,,,1.76,,,,,,
J215221.1-220012,328.088216,-22.003588,4.7,0.4,6.35,,13.09,,,3.73,,,,,,
J215221.2-212207,328.0886,-21.368853,64.1,0.4,42.20,,12.89,,,0.46,J215221-212201,218.8,,,0.16,
J215227.1-200803,328.113013,-20.134168,50.4,0.7,13.49,,12.58,,,0.69,J215227-200758,126.7,0.69,0.15,,
J215227.4-211004,328.114437,-21.168012,21.4,0.4,14.08,,12.85,,,1.39,,,,,,
J215229.9-230947,328.124892,-23.163178,36.2,0.3,22.72,6.25,13.57,1.04,0.33,,,,,,,
J215230.5-191446,328.127449,-19.246295,18.8,0.6,6.52,,12.43,,,1.75,,,,,,
J215233.7-232813,328.140783,-23.47053,38.9,0.4,24.13,,13.71,,,0.97,J215233-232812,316.9,,,0.00,
J215236.9-235025,328.153863,-23.840367,15.2,0.3,10.12,,13.89,,,2.50,,,,,,
J215237.1-235205,328.154947,-23.868063,11.9,0.3,7.49,,13.90,,,3.50,,,,,,
J215240.7-224221,328.169822,-22.705854,6.6,0.3,6.28,,13.42,,,3.95,,,,,,
J215246.7-181601,328.194689,-18.267097,134.6,0.5,52.43,,12.40,,,0.23,J215246-181559,1737.4,,,0.00,
J215248.6-230301,328.202718,-23.05048,13.0,0.3,9.15,,13.59,,,2.98,,,,,,
J215249.5-204422,328.206652,-20.739479,38.0,0.4,13.87,6.44,12.81,1.09,0.38,,J215249-204418,104.8,1.00,0.18,,-0.55
J215250.6-222946,328.210946,-22.496205,12.0,0.3,9.92,,13.37,,,2.46,,,,,,
J215251.4-192853,328.214504,-19.481469,103.2,0.7,30.18,,12.55,,,0.28,J215251-192849,666.8,0.18,0.02,,
J215253.2-252501,328.221703,-25.417103,117.1,0.4,8.71,,14.73,,,5.05,J215253-252503,875.6,,,0.05,
J215253.3-233823,328.222269,-23.639898,26.8,0.3,12.91,,13.86,,,1.87,,,,,,
J215255.4-200103,328.23124,-20.017599,189.6,0.6,45.79,7.13,12.67,0.25,0.27,,J215255-200056,1075.7,0.21,0.01,,-0.91
J215300.6-212904,328.252796,-21.484685,15.9,0.4,11.15,,13.06,,,2.39,,,,,,
J215305.2-213634,328.271755,-21.609588,23.5,0.3,16.29,,13.12,,,1.58,,,,,,
J215308.2-203957,328.284439,-20.666024,13.4,0.5,7.21,,12.86,,,1.69,,,,,,
J215308.7-222643,328.286284,-22.445392,11.6,0.4,10.35,,13.42,,,2.19,,,,,,
J215308.8-201547,328.286978,-20.263275,19.4,0.6,6.52,,12.77,,,1.32,0.0,,,,,
J215310.3-225837,328.293209,-22.977077,80.9,0.3,50.65,,13.63,,,0.52,J215310-225836,358.0,,,0.16,
J215313.4-215337,328.30587,-21.893676,8.3,0.3,7.51,,13.25,,,3.16,,,,,,
J215316.6-185140,328.319569,-18.861208,50.7,0.4,17.46,,12.57,,,0.73,J215316-185137,322.9,,,0.12,
J215322.6-205550,328.34448,-20.930794,13.7,0.5,7.22,,12.98,,,3.48,,,,,,
J215326.1-175516,328.358835,-17.921279,28.7,0.4,6.81,,12.53,,,2.26,,,,,,
J215326.6-212345,328.361056,-21.395887,10.2,0.4,5.72,,13.14,,,2.72,,,,,,
J215331.4-212517,328.381214,-21.421662,15.9,0.4,11.45,,13.16,,,2.43,J215332-212530,95.9,,,0.19,
J215334.8-175819,328.395065,-17.97198,84.8,0.4,20.88,,12.56,,,0.78,J215334-175817,319.9,0.41,0.04,,
J215335.2-233009,328.396967,-23.502557,77.0,0.3,38.02,,13.94,,,0.68,J215335-233006,164.9,,,0.33,
J215335.3-212701,328.397327,-21.450308,13.9,0.4,10.29,,13.18,,,2.67,,,,,,
J215335.5-193851,328.398249,-19.647632,26.0,0.6,6.25,,12.75,,,1.36,,,,,,
J215336.3-215031,328.401436,-21.842033,60.7,0.4,37.65,8.51,13.31,0.83,0.24,,J215336-215030,118.3,,,0.00,
J215337.7-225606,328.407459,-22.935209,5.6,0.3,6.44,,13.72,,,4.26,,,,,,
J215339.5-220038,328.414722,-22.010606,10.3,0.3,7.61,,13.37,,,3.02,,,,,,
J215340.7-182121,328.419838,-18.355864,74.2,0.4,22.28,,12.61,,,0.65,J215340-182117,262.7,0.69,0.05,,
J215343.1-200103,328.429811,-20.01752,1003.9,0.8,202.68,44.86,12.85,0.19,0.07,,J215343-200056,5504.8,0.20,0.01,,-1.03
J215346.2-223859,328.44264,-22.649876,30.7,0.3,6.20,,13.63,,,1.10,0.0,,,,,
J215349.5-172716,328.45653,-17.45464,37.6,0.5,5.91,,12.61,,,2.92,J215350-172731,195.3,,,0.20,
J215351.9-231835,328.466592,-23.309755,36.4,0.3,19.56,,13.92,,,1.52,J215352-231836,170.5,,,0.00,
J215354.8-212424,328.478339,-21.406899,11.3,0.4,6.28,,13.24,,,4.18,,,,,,
J215355.2-234921,328.480261,-23.822554,13.8,0.3,6.04,,14.15,,,4.40,,,,,,
J215356.7-215349,328.486623,-21.897157,21.9,0.4,18.83,,13.41,,,1.26,J215357-215341,100.1,,,0.00,
J215357.2-194421,328.488708,-19.739167,16.7,0.6,5.56,,12.85,,,1.51,,,,,,
J215358.8-241605,328.495071,-24.26811,26.4,0.3,6.86,,14.36,,,5.26,J215358-241601,142.3,,,0.29,
J215401.8-224800,328.507741,-22.800215,84.9,0.3,60.76,,13.74,,,0.46,J215402-224800,221.6,,,0.26,
J215402.6-213818,328.51097,-21.638526,44.5,0.4,30.23,,13.34,,,0.88,J215403-213812,95.1,0.51,0.13,,
J215407.7-192505,328.532219,-19.418085,26.6,0.5,8.03,,12.84,,,1.22,,,,,,
J215411.4-181050,328.547838,-18.18073,53.4,0.4,13.14,,12.72,,,1.13,J215411-181044,178.1,0.44,0.08,,
J215413.6-225400,328.556763,-22.900175,7.7,0.3,6.07,,13.82,,,4.72,,,,,,
J215413.6-241625,328.55706,-24.273722,91.0,0.3,22.18,,14.42,,,1.64,J215413-241624,328.8,0.54,0.04,,
J215423.6-211051,328.598341,-21.180887,5.8,0.4,5.90,,13.29,,,4.38,,,,,,
J215423.7-204510,328.599033,-20.752871,21.4,0.5,8.12,,13.17,,,3.36,J215424-204505,106.2,,,0.00,
J215424.9-190418,328.60378,-19.071705,18.3,0.5,5.90,,12.86,,,1.89,,,,,,
J215426.8-221153,328.6118,-22.198255,14.6,0.4,10.25,,13.61,,,2.07,,,,,,
J215429.0-220249,328.620978,-22.0472,8.9,0.4,8.72,,13.57,,,3.48,,,,,,
J215431.8-225334,328.632653,-22.893043,38.3,0.3,26.13,,13.89,,,1.08,J215432-225335,129.5,,,0.32,
J215438.6-190220,328.660876,-19.038911,85.9,0.4,27.39,12.06,12.91,0.77,0.23,,J215438-190215,263.3,0.81,0.05,,-0.69
J215445.3-213357,328.689165,-21.565843,152.4,0.4,105.21,,13.48,,,0.23,J215447-213423,932.9,0.26,0.02,,
J215446.9-172225,328.695738,-17.373843,56.3,0.5,7.25,,12.84,,,2.62,J215447-172222,367.0,,,0.00,
J215447.3-234312,328.697275,-23.72002,19.8,0.3,6.16,,14.28,,,4.75,,,,,,
J215448.1-222513,328.700715,-22.420337,19.6,0.4,12.35,,13.77,,,1.84,,,,,,
J215449.1-242428,328.704732,-24.408046,42.4,0.3,6.17,,14.60,,,5.84,J215449-242427,138.1,,,0.00,
J215449.8-213551,328.707682,-21.597631,162.6,0.4,106.26,9.54,13.50,0.32,0.21,,,,,,,
J215452.3-205957,328.71813,-20.999274,12.2,0.5,8.57,,13.34,,,2.97,,,,,,
J215452.3-240029,328.718304,-24.008243,72.7,0.3,20.59,,14.42,,,1.66,J215452-240029,205.8,0.86,0.08,,
J215459.4-234942,328.747612,-23.828558,18.6,0.3,7.20,,14.37,,,4.53,,,,,,
J215503.3-202612,328.764132,-20.436822,70.7,0.5,25.64,19.75,13.25,1.19,0.21,,J215503-202603,150.6,0.80,0.10,,-0.21
J215513.7-213702,328.807304,-21.617432,152.8,0.4,90.76,45.11,13.60,1.03,0.09,,J215514-213701,193.4,0.52,0.07,,0.27
J215514.1-202630,328.809087,-20.441707,18.6,0.5,8.01,,13.29,,,1.71,J215514-202623,101.1,,,0.30,
J215516.1-231531,328.817438,-23.258862,80.2,0.3,34.56,,14.19,,,0.86,J215516-231533,232.1,,,0.22,
J215516.9-220202,328.820517,-22.034126,19.5,0.4,18.06,,13.74,,,1.53,J215517-220201,163.8,,,0.00,
J215517.3-233805,328.822459,-23.634893,158.1,0.3,50.64,,14.35,,,0.58,J215517-233806,569.5,0.17,0.02,,
J215520.7-210439,328.836362,-21.077599,91.8,0.4,58.91,,13.47,,,0.43,J215521-210435,316.7,0.38,0.03,,
J215524.6-204601,328.85287,-20.767001,11.4,0.4,8.24,,13.40,,,2.78,,,,,,
J215527.6-182116,328.865299,-18.35458,27.8,0.4,5.37,,13.04,,,3.04,J215528-182110,123.3,,,0.00,
J215529.4-214857,328.872796,-21.816107,16.8,0.4,12.39,,13.71,,,2.28,,,,,,
J215530.6-203543,328.877542,-20.595507,14.6,0.5,6.52,,13.39,,,2.26,,,,,,
J215530.8-201911,328.878349,-20.319846,46.3,0.4,16.75,,13.32,,,0.72,J215531-201904,114.3,,,0.18,
J215531.5-225238,328.881558,-22.877279,49.8,0.3,33.04,,14.09,,,0.90,J215531-225237,216.7,,,0.20,
J215533.6-205430,328.890372,-20.908352,20.1,0.5,12.25,,13.47,,,2.11,,,,,,
J215535.4-213809,328.897806,-21.635994,15.6,0.4,13.99,,13.69,,,1.60,,,,,,
J215539.2-214852,328.913406,-21.814447,8.0,0.4,6.38,,13.75,,,3.75,,,,,,
J215541.9-231829,328.924896,-23.308128,21.5,0.3,7.94,,14.30,,,3.50,,,,,,
J215543.0-230859,328.929287,-23.149993,10.2,0.3,6.06,,14.24,,,4.90,,,,,,
J215547.4-222345,328.947577,-22.396102,44.9,0.3,29.31,,13.98,,,0.94,J215548-222348,120.3,,,0.39,
J215549.9-190537,328.957956,-19.093657,59.0,0.4,16.28,,13.19,,,0.76,J215550-190535,196.5,0.38,0.06,,
J215549.9-205957,328.95801,-20.99924,5.8,0.5,6.01,,13.56,,,4.33,,,,,,
J215550.8-210931,328.962048,-21.158633,111.8,0.4,78.56,,13.61,,,0.34,J215551-210928,426.9,0.16,0.03,,
J215552.3-215905,328.96831,-21.984889,6.6,0.4,6.61,,13.85,,,4.46,,,,,,
J215554.3-221049,328.976579,-22.180481,37.9,0.4,29.10,,13.93,,,1.12,J215554-221049,151.2,,,0.31,
J215554.8-225850,328.97865,-22.980727,5.9,0.3,5.60,,14.22,,,5.49,,,,,,
J215555.5-222529,328.981613,-22.424935,10.2,0.3,6.54,,14.01,,,4.43,,,,,,
J215557.2-205221,328.988498,-20.87254,37.5,0.4,22.32,,13.55,,,1.23,J215557-205219,233.4,,,0.08,
J215557.9-200800,328.991302,-20.133453,17.3,0.5,7.41,,13.39,,,1.51,J215558-200757,105.6,,,0.24,
J215601.7-223907,329.007413,-22.652022,92.9,0.3,57.45,16.99,14.12,1.12,0.17,,J215602-223908,267.3,0.75,0.05,,-0.39
J215602.0-212459,329.008708,-21.41661,6.0,0.4,6.25,,13.71,,,5.24,,,,,,
J215602.8-175725,329.012056,-17.956986,33.4,0.7,7.45,,13.15,,,2.07,J215603-175719,138.8,,,0.55,
J215604.0-221235,329.016982,-22.209787,13.5,0.4,10.18,,13.97,,,2.85,,,,,,
J215605.5-244135,329.023325,-24.693074,86.5,0.3,5.56,,14.99,,,7.61,J215605-244137,152.3,0.93,0.10,,
J215607.3-183741,329.030705,-18.62812,278.3,0.6,60.74,9.78,13.21,0.34,0.21,,J215607-183738,878.0,0.31,0.02,,-0.63
J215609.5-225219,329.039738,-22.8721,14.3,0.3,8.90,,14.23,,,3.56,,,,,,
J215612.6-220445,329.052587,-22.079302,4.4,0.3,8.05,,13.96,,,4.04,,,,,,
J215613.3-211756,329.055543,-21.299067,35.1,0.4,24.76,,13.73,,,1.03,J215613-211752,164.5,,,0.28,
J215618.1-221508,329.075815,-22.252315,7.7,0.4,5.86,,14.04,,,5.11,,,,,,
J215622.6-183255,329.094278,-18.548769,47.9,0.6,12.94,,13.26,,,1.08,J215622-183252,207.5,,,0.00,
J215622.7-233139,329.094899,-23.527566,27.5,0.3,9.16,,14.53,,,4.14,,,,,,
J215624.6-220010,329.102713,-22.00295,4.0,0.4,6.30,,13.97,,,4.95,,,,,,
J215627.4-210215,329.114495,-21.037756,10.7,0.4,9.23,,13.71,,,3.03,,,,,,
J215628.7-230946,329.119928,-23.16291,23.6,0.3,11.50,,14.41,,,2.99,J215629-230950,110.8,,,0.23,
J215631.7-214946,329.132119,-21.829665,12.5,0.4,8.76,,13.95,,,2.97,,,,,,
J215631.9-183646,329.132952,-18.612951,41.3,0.7,9.67,,13.31,,,1.49,J215631-183641,139.9,,,0.00,
J215632.3-232133,329.134958,-23.359383,12.0,0.3,5.53,,14.50,,,6.42,,,,,,
J215637.0-220615,329.15451,-22.104419,4.6,0.4,6.17,,14.06,,,5.31,,,,,,
J215638.3-204326,329.159614,-20.72409,14.3,0.4,8.46,,13.67,,,3.37,,,,,,
J215641.8-215429,329.174279,-21.9081,7.7,0.4,6.76,,14.01,,,4.22,,,,,,
J215642.5-220722,329.177331,-22.123033,22.0,0.4,16.82,,14.08,,,1.96,J215642-220720,89.5,,,0.36,
J215649.1-200521,329.204772,-20.089389,22.4,0.5,9.88,,13.58,,,2.35,,,,,,
J215652.6-194845,329.219438,-19.812648,14.4,0.5,6.00,,13.54,,,3.63,,,,,,
J215653.9-215005,329.22467,-21.834781,20.9,0.4,13.62,,14.03,,,1.87,,,,,,
J215655.8-215407,329.232845,-21.901981,7.2,0.4,5.56,,14.06,,,4.97,,,,,,
J215656.8-242412,329.237025,-24.403581,60.4,0.3,7.37,,15.03,,,5.54,J215657-242415,209.3,0.82,0.08,,
J215657.9-221019,329.241662,-22.172088,6.1,0.4,5.97,,14.15,,,5.56,,,,,,
J215658.0-211352,329.241809,-21.231125,11.4,0.4,6.81,,13.88,,,3.67,,,,,,
J215703.5-232146,329.264894,-23.362967,31.2,0.3,12.08,,14.61,,,3.20,J215704-232143,141.2,,,0.10,
J215703.6-215927,329.265271,-21.990946,36.2,0.3,19.75,,14.12,,,1.46,,,,,,
J215704.3-223806,329.26816,-22.635277,43.8,0.3,23.88,,14.33,,,1.36,J215704-223806,78.1,,,0.00,
J215707.3-202438,329.280479,-20.410656,144.5,0.5,63.77,,13.71,,,0.34,J215708-202432,441.1,,,0.12,
J215710.2-194011,329.292759,-19.669998,82.3,0.5,26.46,,13.59,,,0.52,J215710-194007,414.7,0.22,0.03,,
J215718.3-223156,329.326565,-22.53229,11.5,0.3,6.79,,14.35,,,4.59,,,,,,
J215720.5-221649,329.335652,-22.2804,38.4,0.4,22.49,,14.27,,,1.47,J215721-221655,160.3,,,0.00,
J215724.9-225049,329.354102,-22.847157,31.5,0.3,17.15,,14.49,,,2.02,J215725-225051,80.3,,,0.50,
J215726.4-192114,329.360351,-19.354132,60.8,0.5,13.10,,13.60,,,0.97,J215726-192112,222.9,,,0.00,
J215726.7-210959,329.361454,-21.166392,68.0,0.4,47.52,,13.97,,,0.59,J215727-210959,212.4,,,0.19,
J215729.1-180703,329.371289,-18.117601,1803.6,1.5,99.99,114.69,13.50,1.10,0.06,,J215729-180701,1019.5,0.94,0.06,,0.42
J215731.6-223418,329.382031,-22.571746,56.2,0.3,31.22,,14.41,,,1.07,J215732-223419,181.6,,,0.00,
J215735.6-201746,329.398686,-20.296199,279.2,0.5,116.72,44.06,13.80,0.77,0.08,,J215736-201742,1175.7,0.65,0.04,,-0.75
J215735.8-235349,329.399496,-23.89695,46.9,0.3,7.55,,14.94,,,5.26,J215735-235348,321.7,,,0.14,
J215736.7-204205,329.403276,-20.701398,24.3,0.4,13.21,,13.89,,,1.88,J215737-204203,147.7,0.54,0.14,,
J215741.3-231112,329.422336,-23.186777,40.3,0.3,20.38,,14.67,,,2.06,J215741-231113,257.4,,,0.19,
J215744.3-211013,329.434774,-21.170356,29.4,0.4,23.62,,14.03,,,1.26,,,,,,
J215746.6-213153,329.444377,-21.531593,4.5,0.4,6.24,,14.14,,,4.88,,,,,,
J215749.5-182238,329.456622,-18.377262,71.0,0.9,7.22,,13.60,,,1.82,J215749-182234,307.7,,,0.17,
J215750.2-223254,329.45934,-22.548346,6.4,0.4,5.16,,14.47,,,6.36,,,,,,
J215752.7-201413,329.469777,-20.237074,13.5,0.5,5.68,,13.85,,,4.00,,,,,,
J215753.3-205656,329.472236,-20.949032,49.2,0.4,30.45,,14.01,,,0.90,J215753-205651,167.3,,,0.18,
J215753.7-205544,329.473834,-20.928889,8.6,0.4,6.41,,14.01,,,4.94,,,,,,
J215800.1-214428,329.500541,-21.741264,42.2,0.4,26.93,,14.25,,,0.95,J215800-214428,194.7,0.59,0.05,,
J215803.1-220425,329.513031,-22.073848,9.3,0.4,5.39,,14.36,,,5.53,,,,,,
J215806.1-222100,329.525762,-22.350255,10.5,0.3,7.05,,14.46,,,5.13,,,,,,
J215810.8-201448,329.545413,-20.246739,31.5,0.5,12.71,,13.92,,,1.84,J215811-201441,102.5,0.62,0.14,,
J215811.8-214158,329.549476,-21.699692,10.0,0.4,6.63,,14.28,,,3.97,,,,,,
J215814.9-203957,329.562247,-20.666047,10.0,0.5,6.46,,14.03,,,4.09,,,,,,
J215815.1-203346,329.562939,-20.563001,4.5,0.4,5.88,,14.00,,,4.51,,,,,,
J215816.4-191810,329.568462,-19.303013,155.2,0.6,35.56,,13.79,,,0.39,J215816-191805,826.4,0.12,0.02,,
J215818.4-195645,329.576958,-19.946102,45.7,0.5,15.50,,13.90,,,1.60,J215819-195647,111.3,,,0.00,
J215822.0-230826,329.591986,-23.14061,38.8,0.3,13.35,,14.80,,,3.15,J215822-230829,120.8,,,0.24,
J215822.4-200613,329.593458,-20.103649,42.0,0.5,15.62,,13.94,,,0.99,J215823-200605,171.5,,,0.20,
J215823.1-232034,329.596329,-23.342886,28.7,0.3,8.33,,14.88,,,5.20,J215822-232030,121.1,,,0.35,
J215823.7-223016,329.598863,-22.504482,8.8,0.3,5.77,,14.57,,,6.42,,,,,,
J215825.4-205021,329.605877,-20.839393,6.6,0.4,6.40,,14.11,,,4.14,,,,,,
J215825.4-223732,329.605995,-22.625633,19.2,0.3,7.39,,14.62,,,4.88,,,,,,
J215826.5-210406,329.610449,-21.068412,8.4,0.4,6.96,,14.17,,,4.47,,,,,,
J215828.8-220747,329.620274,-22.129994,16.3,0.4,8.85,,14.47,,,3.70,,,,,,
J215836.3-190842,329.651549,-19.14508,27.7,0.6,6.61,,13.85,,,2.29,J215836-190842,245.5,,,0.12,
J215837.6-215316,329.656727,-21.887973,17.0,0.4,8.98,,14.43,,,3.35,J215838-215312,77.2,,,0.00,
J215845.2-222130,329.688367,-22.358517,8.7,0.4,6.59,,14.61,,,5.94,,,,,,
J215849.1-205704,329.70499,-20.951342,26.4,0.4,16.89,,14.22,,,1.55,J215850-205705,173.4,,,0.14,
J215850.1-220831,329.709061,-22.142214,75.2,0.3,45.24,5.39,14.55,0.81,0.34,,J215851-220830,288.4,0.84,0.06,,-0.81
J215851.1-200758,329.71322,-20.133047,44.4,0.6,19.78,,14.06,,,1.18,J215852-200807,485.3,,,0.12,
J215856.4-214108,329.735079,-21.685563,25.6,0.4,13.62,,14.44,,,2.33,,,,,,
J215909.7-225323,329.790564,-22.889724,39.7,0.3,13.61,,14.88,,,2.96,J215910-225323,250.2,,,0.00,
J215910.9-204614,329.795788,-20.770669,13.2,0.4,8.81,,14.26,,,3.98,,,,,,
J215911.8-185830,329.799417,-18.975096,244.2,0.6,30.84,,13.97,,,0.51,J215912-185827,906.9,0.29,0.02,,
J215914.7-201551,329.811284,-20.264427,22.3,0.5,9.01,,14.17,,,2.82,J215915-201541,120.8,,,0.10,
J215919.4-222151,329.831069,-22.364373,60.8,0.4,12.34,,14.73,,,3.13,J215920-222152,536.8,,,0.08,
J215922.0-212609,329.841918,-21.436084,10.3,0.4,6.54,,14.47,,,4.85,,,,,,
J215928.1-205325,329.867136,-20.890475,16.5,0.5,8.26,,14.35,,,4.12,,,,,,
J215938.3-212743,329.909795,-21.461953,155.6,0.4,86.50,,14.53,,,0.38,J215939-212739,506.9,0.23,0.02,,
J215943.0-204019,329.92924,-20.672148,4.5,0.4,6.39,,14.36,,,5.40,,,,,,
J215946.4-205551,329.943724,-20.931028,23.9,0.5,11.36,,14.43,,,2.29,,,,,,
J215948.9-212648,329.954056,-21.446668,36.6,0.4,21.88,,14.57,,,1.52,,,,,,
J215957.0-211040,329.987885,-21.178018,423.6,0.6,183.96,12.39,14.53,0.22,0.20,,J215958-211039,1270.9,0.26,0.02,,-0.75
J215958.2-205041,329.992613,-20.844739,54.0,0.5,28.61,,14.46,,,0.91,J215959-205038,242.2,0.29,0.06,,
J220000.4-233035,330.001673,-23.509967,50.7,0.4,6.76,,15.29,,,7.10,J220001-233006,277.8,,,0.12,
J220001.4-232903,330.006162,-23.48427,29.4,0.4,5.97,,15.28,,,8.01,,,,,,
J220002.1-220900,330.009154,-22.150006,13.1,0.4,5.92,,14.82,,,6.02,,,,,,
J220005.4-191215,330.022583,-19.204266,8.9,0.5,5.83,,14.20,,,2.89,,,,,,
J220007.7-194548,330.032272,-19.763441,61.7,0.4,12.95,,14.29,,,2.19,J220008-194540,111.9,,,0.43,
J220013.3-213602,330.055773,-21.600592,13.7,0.5,7.02,,14.71,,,4.99,,,,,,
J220014.7-224216,330.061393,-22.704475,36.5,0.3,10.46,,15.05,,,4.27,J220015-224212,140.3,,,0.00,
J220027.5-231117,330.114667,-23.18829,178.0,0.4,22.90,,15.26,,,1.97,J220027-231117,317.8,0.83,0.06,,
J220028.8-230112,330.120334,-23.020087,40.4,0.4,8.52,,15.21,,,5.82,J220029-230110,140.8,,,0.00,
J220033.8-211924,330.140877,-21.323571,17.2,0.5,7.28,,14.71,,,3.79,,,,,,
J220040.2-230722,330.167736,-23.122855,221.7,0.4,28.36,,15.28,,,1.60,J220040-230721,595.4,0.82,0.05,,
J220041.1-185540,330.171284,-18.928032,354.5,0.6,28.63,,14.31,,,0.67,J220041-185537,1088.2,0.15,0.01,,
J220051.2-220557,330.213559,-22.099424,183.6,0.4,68.30,,14.98,,,0.52,J220052-220556,1071.2,0.10,0.01,,
J220054.6-194724,330.227886,-19.790154,168.8,0.5,39.22,,14.47,,,0.77,J220055-194717,772.0,0.42,0.03,,
J220056.4-204550,330.235408,-20.764105,39.9,0.4,23.77,,14.66,,,1.15,J220057-204548,218.9,,,0.21,
J220059.4-211333,330.247913,-21.226079,16.3,0.4,7.06,,14.78,,,3.92,,,,,,
J220115.4-203703,330.314497,-20.617608,34.5,0.4,17.25,,14.70,,,1.78,J220116-203700,192.8,0.37,0.07,,
J220120.7-201554,330.336623,-20.265214,32.6,0.4,10.56,,14.66,,,2.76,J220121-201552,126.3,,,0.40,
J220127.0-202536,330.362846,-20.426705,509.9,0.6,173.30,57.95,14.71,0.79,0.07,,J220127-202532,1486.9,0.65,0.04,,-0.52
J220129.4-202039,330.372591,-20.344421,17.4,0.6,6.66,,14.70,,,4.12,J220131-202048,131.8,,,0.27,
J220134.8-202115,330.395183,-20.354227,15.5,0.6,6.81,,14.72,,,3.98,,,,,,
J220147.1-205626,330.446361,-20.94064,43.9,0.4,18.81,,14.89,,,1.61,J220148-205624,207.4,,,0.20,
J220149.5-193801,330.456282,-19.633616,35.2,0.4,5.63,,14.67,,,5.60,J220149-193758,153.0,,,0.41,
J220150.2-211805,330.459264,-21.301556,318.2,0.5,119.60,29.84,14.99,0.81,0.12,,J220151-211805,970.9,0.73,0.05,,-0.59
J220153.7-205825,330.474093,-20.973859,41.1,0.4,16.74,,14.93,,,1.88,,,,,,
J220202.6-203420,330.51115,-20.572431,32.2,0.4,5.65,,14.88,,,3.89,J220203-203421,260.6,,,0.06,
J220204.6-221814,330.519279,-22.303972,32.7,0.3,6.76,,15.32,,,6.32,J220205-221811,57.4,0.93,0.22,,
J220210.6-203619,330.544494,-20.6055,29.0,0.4,9.38,,14.91,,,3.44,,,,,,
J220212.5-190253,330.552406,-19.048233,447.9,0.6,23.61,,14.68,,,0.81,J220212-190249,1689.2,0.31,0.02,,
J220217.1-201748,330.571573,-20.296709,151.4,0.5,41.04,11.68,14.88,1.18,0.25,,J220217-201742,162.5,0.64,0.10,,0.32
J220223.6-205549,330.598354,-20.930419,15.8,0.5,8.09,,15.03,,,4.11,J220224-205548,113.8,,,0.28,
J220226.9-222912,330.612318,-22.486865,95.1,0.4,16.22,,15.46,,,2.86,J220227-222910,458.9,,,0.09,
J220231.1-214207,330.629925,-21.702024,21.5,0.4,7.73,,15.24,,,5.17,,,,,,
J220241.8-195509,330.674251,-19.919429,780.1,0.9,135.89,34.09,14.91,0.78,0.11,,J220242-195502,3541.8,0.70,0.04,,-0.83
J220245.3-210802,330.68907,-21.134154,31.8,0.4,10.14,,15.16,,,3.34,J220246-210803,154.5,,,0.00,
J220245.7-214332,330.690603,-21.725633,278.9,0.4,71.64,,15.30,,,0.55,J220246-214331,1297.5,0.45,0.03,,
J220305.9-213133,330.77481,-21.525911,64.4,0.4,19.69,,15.33,,,2.06,J220307-213132,259.2,0.30,0.04,,
J220310.1-215034,330.792242,-21.842847,72.8,0.4,13.27,,15.43,,,2.90,J220310-215031,232.9,,,0.16,
J220310.6-194544,330.79455,-19.762355,44.8,0.5,6.98,,15.00,,,5.07,,,,,,
J220311.5-203242,330.798135,-20.545148,41.4,0.4,10.23,,15.13,,,3.42,J220312-203234,101.8,,,0.48,
J220313.1-221939,330.80468,-22.327728,132.4,0.3,19.99,,15.58,,,2.42,J220313-221938,497.8,,,0.11,
J220319.3-205223,330.83062,-20.873122,45.0,0.4,14.94,,15.23,,,2.35,J220320-205221,195.8,,,0.14,
J220345.3-202638,330.938751,-20.443929,39.6,0.4,7.38,,15.24,,,4.71,J220345-202627,204.3,,,0.00,
J220345.5-194941,330.939748,-19.828293,48.7,0.6,6.28,,15.14,,,5.70,J220345-194922,163.9,,,0.15,
J220402.4-212653,331.010277,-21.448263,278.8,0.5,62.47,,15.52,,,0.67,J220403-212651,761.3,,,0.04,
J220416.3-205655,331.0682,-20.94881,64.3,0.4,15.62,,15.46,,,2.41,J220417-205650,248.5,,,0.00,
J220419.0-195918,331.07939,-19.988346,88.8,0.5,9.79,,15.29,,,3.63,,,,,,
J220420.5-201751,331.085704,-20.297635,20.9,0.5,5.32,,15.35,,,7.14,,,,,,
J220452.3-203729,331.218265,-20.624862,115.4,0.4,16.05,,15.53,,,2.53,J220452-203724,461.6,0.14,0.03,,
J220515.9-214056,331.316353,-21.682399,46.5,0.3,6.28,,15.85,,,7.28,,,,,,
J220716.1-200328,331.817195,-20.058041,1320.1,1.4,41.66,,15.99,,,1.15,J220716-200320,6871.8,0.54,0.03,,

